LinQuant: Functional Invariances for Low-Precision Linear Recurrences

Linear recurrences are emerging as practical alternatives to softmax attention in large language models, appearing in both standalone and hybrid architectures. However, despite their rapid emergence, low-precision inference remains much less developed for these models than for softmax attention. During prefill, chunkwise-parallel algorithms cast much of the recurrence as dense matrix multiplications, suggesting a natural path to low-precision execution. Simply quantizing these operations in their native form, however, can be fragile. In this work, we identify functional invariances that preserve the full-precision computation while making the operands more amenable to quantization. Building on this observation, we introduce LinQuant, a framework for low-precision recurrent prefill based on seven such invariances, including rotations, diagonal rescalings, and alternative placements of recurrent decay and write factors. We derive when these transformations remain valid across common recurrence families spanning linear, gated, and delta-rule updates, and show that they provide complementary degrees of freedom for improving low-precision accuracy. We implement these transformations in INT8 and INT4 kernels and evaluate them on the recurrences of Nemotron-H, Qwen3.5, and Kimi Linear, recovering most of the accuracy lost to quantization while accelerating recurrent prefill. We also augment SSDi8, an existing low-precision prefill pipeline for Mamba-2, improving perplexity at matched prefill latency on pretrained Mamba-2 and Nemotron-H models. Altogether, these results demonstrate the practical utility of invariance-based quantization for recurrent models.

==> tables/fig1_metadata.json <==
{
 "model": "deltanet@340m (mixer-zoo checkpoint /lustre/fast/fast/ntumma/logs/release/mixerzoo_models/340m/deltanet)",
 "chunk_size": 64,
 "heads": 8,
 "head_dim_k": 128,
 "head_dim_v": 128,
 "layers": 24,
 "dataset": "WikiText-2 (Salesforce/wikitext, wikitext-2-raw-v1)",
 "calibration": {
  "split": "train",
  "n_windows": 8,
  "seed": 0,
  "seqlen": 2048,
  "note": "the paper's zoo protocol (linquant.harness.calib_windows)"
 },
 "heldout": {
  "split": "test",
  "n_windows": 8,
  "seqlen": 2048,
  "windows": "first n consecutive 2048-token windows"
 },
 "quantization": {
  "bits": 6,
  "policy": "kernel_pt",
  "roles": "k_write (key side), e_write (value side)",
  "scale": "static per tensor (one scale per layer and role), absmax / qmax on the calibration windows",
  "rounding": "half away from zero on x * (1/scale) in fp32 (kernel arithmetic)",
  "clipping": "codes clamped to +-31",
  "incoming_state": "full precision",
  "operand_preparation": "float64 (Gram matrix, triangular solve, RHS)",
  "step_sizes": {
   "value": {
    "k_write": 0.031754032258064516,
    "e_write": 0.0071824596774193545
   },
   "split": {
    "k_write": 0.02796971232748489,
    "e_write": 0.007789091028874984
   },
   "key": {
    "k_write": 0.027046449722782258,
    "e_write": 0.011355774583563634
   }
  }
 },
 "reference_code": "linquant.reference._chunk_delta (release tree), FakeQuant from linquant.invariances",
 "linquant_root": "/lustre/fast/fast/ntumma/LinQuant-release",
 "working_repo_commit": "913e8e7b",
 "host": "g133",
 "gpu": "NVIDIA A100-SXM4-80GB",
 "time": "2026-10-28T20:29:56",
 "layer": 9,
 "head": 0,
 "summary": {
  "median_e": {
   "value": 0.6145735009485448,
   "split": 0.3199859682621987,
   "key": 0.3766216699143026
  },
  "mean_e": {
   "value": 0.604758413613099,
   "split": 0.3143695566863016,
   "key": 0.3698125981103124
  },
  "median_paired_ratio_vs_value": {
   "value": 1.0,
   "split": 0.5171734600843659,
   "key": 0.6088110313299816
  },
  "frac_chunks_improved_vs_value": {
   "value": 0.0,
   "split": 1.0,
   "key": 0.9921875
  },
  "median_e_allheads": {
   "value": 0.6057330857850961,
   "split": 0.32696298827988357,
   "key": 0.39842004407685516
  },
  "clip_frac": {
   "value": {
    "K": 0.0,
    "U": 0.0
   },
   "split": {
    "K": 0.0,
    "U": 0.0
   },
   "key": {
    "K": 0.0,
    "U": 0.0
   }
  },
  "round_to_zero_frac": {
   "value": {
    "K": 0.4243307113647461,
    "U": 0.7783107757568359
   },
   "split": {
    "K": 0.6850614547729492,
    "U": 0.3618340492248535
   },
   "key": {
    "K": 0.7736830711364746,
    "U": 0.32459306716918945
   }
  },
  "rms_units": {
   "value": {
    "K": 2.7836060523986816,
    "U": 0.5220474600791931
   },
   "split": {
    "K": 1.0866609811782837,
    "U": 1.2136950492858887
   },
   "key": {
    "K": 0.7411530613899231,
    "U": 1.312100887298584
   }
  },
  "fp_write_max_rel_diff": 9.320796491920783e-16,
  "n_chunks": 256
 },
 "allocations": {
  "value": "sigma=1.0, tau=1 (a=0.0): value operand B^(sigma-1) F, key operand B^(1-sigma) K",
  "split": "sigma=0.3, tau=1 (a=0.7): value operand B^(sigma-1) F, key operand B^(1-sigma) K",
  "key": "sigma=0.0, tau=1 (a=1.0): value operand B^(sigma-1) F, key operand B^(1-sigma) K"
 }
}

==> tables/fig1_sweep_metadata.json <==
{
 "model": "deltanet@340m (mixer-zoo checkpoint /lustre/fast/fast/ntumma/logs/release/mixerzoo_models/340m/deltanet)",
 "chunk_size": 64,
 "heads": "all",
 "head_dim_k": 128,
 "head_dim_v": 128,
 "layers": 24,
 "dataset": "WikiText-2 (Salesforce/wikitext, wikitext-2-raw-v1)",
 "calibration": {
  "split": "train",
  "n_windows": 8,
  "seed": 0,
  "seqlen": 2048,
  "note": "the paper's zoo protocol (linquant.harness.calib_windows)"
 },
 "heldout": {
  "split": "test",
  "n_windows": 8,
  "seqlen": 2048,
  "windows": "first n consecutive 2048-token windows"
 },
 "quantization": {
  "bits": 6,
  "policy": "kernel_pt",
  "roles": "k_write (key side), e_write (value side)",
  "scale": "static per tensor (one scale per layer and role), absmax / qmax on the calibration windows",
  "rounding": "half away from zero on x * (1/scale) in fp32 (kernel arithmetic)",
  "clipping": "codes clamped to +-31",
  "incoming_state": "full precision",
  "operand_preparation": "float64 (Gram matrix, triangular solve, RHS)",
  "step_sizes": {
   "layer3_a0.0": {
    "k_write": 0.03112399193548387,
    "e_write": 0.009349711104048052
   },
   "layer3_a0.1": {
    "k_write": 0.030513584419792746,
    "e_write": 0.009402441754799507
   },
   "layer3_a0.2": {
    "k_write": 0.029915148290547956,
    "e_write": 0.00947936478915475
   },
   "layer3_a0.3": {
    "k_write": 0.029328448763462342,
    "e_write": 0.009569023931647347
   },
   "layer3_a0.4": {
    "k_write": 0.0292074885833465,
    "e_write": 0.00965953110161977
   },
   "layer3_a0.5": {
    "k_write": 0.02913830064261753,
    "e_write": 0.00975089432001207
   },
   "layer3_a0.6": {
    "k_write": 0.029069276597224126,
    "e_write": 0.009843121683629137
   },
   "layer3_a0.7": {
    "k_write": 0.02900041605892404,
    "e_write": 0.009936221365858287
   },
   "layer3_a0.8": {
    "k_write": 0.028931718640394725,
    "e_write": 0.01003020161739357
   },
   "layer3_a0.9": {
    "k_write": 0.028863183955231134,
    "e_write": 0.010125070766966995
   },
   "layer3_a1.0": {
    "k_write": 0.028794811617943547,
    "e_write": 0.010220837222086618
   },
   "layer9_a0.0": {
    "k_write": 0.031754032258064516,
    "e_write": 0.0071824596774193545
   },
   "layer9_a0.1": {
    "k_write": 0.031116412038710614,
    "e_write": 0.007266139113301121
   },
   "layer9_a0.2": {
    "k_write": 0.03049159521833372,
    "e_write": 0.007350793458657354
   },
   "layer9_a0.3": {
    "k_write": 0.029936600740999464,
    "e_write": 0.007436434071696594
   },
   "layer9_a0.4": {
    "k_write": 0.029432277114151903,
    "e_write": 0.007523072442956494
   },
   "layer9_a0.5": {
    "k_write": 0.028936449519395533,
    "e_write": 0.0076107201968455135
   },
   "layer9_a0.6": {
    "k_write": 0.028448974829267247,
    "e_write": 0.007699389093202592
   },
   "layer9_a0.7": {
    "k_write": 0.02796971232748489,
    "e_write": 0.007789091028874984
   },
   "layer9_a0.8": {
    "k_write": 0.02749852366832755,
    "e_write": 0.008032912619925472
   },
   "layer9_a0.9": {
    "k_write": 0.027210251592624184,
    "e_write": 0.008941013782571838
   },
   "layer9_a1.0": {
    "k_write": 0.027046449722782258,
    "e_write": 0.011355964868645641
   },
   "layer15_a0.0": {
    "k_write": 0.03150201612903226,
    "e_write": 0.03300713135208006
   },
   "layer15_a0.1": {
    "k_write": 0.03132534693460531,
    "e_write": 0.0340240178520144
   },
   "layer15_a0.2": {
    "k_write": 0.031149668534041573,
    "e_write": 0.035072232677416305
   },
   "layer15_a0.3": {
    "k_write": 0.03097497537078388,
    "e_write": 0.03615274099399176
   },
   "layer15_a0.4": {
    "k_write": 0.030879395973026913,
    "e_write": 0.03726653770235358
   },
   "layer15_a0.5": {
    "k_write": 0.030818547921539895,
    "e_write": 0.038581416684329205
   },
   "layer15_a0.6": {
    "k_write": 0.030779515652434322,
    "e_write": 0.03998681966184015
   },
   "layer15_a0.7": {
    "k_write": 0.030743254272152562,
    "e_write": 0.04144341717026626
   },
   "layer15_a0.8": {
    "k_write": 0.03070703561144166,
    "e_write": 0.04295307406974912
   },
   "layer15_a0.9": {
    "k_write": 0.030670859619973647,
    "e_write": 0.04492096785941619
   },
   "layer15_a1.0": {
    "k_write": 0.030634726247479836,
    "e_write": 0.047232391068772736
   },
   "layer21_a0.0": {
    "k_write": 0.030619959677419355,
    "e_write": 0.017689391843613733
   },
   "layer21_a0.1": {
    "k_write": 0.028734852128558402,
    "e_write": 0.017911256564689587
   },
   "layer21_a0.2": {
    "k_write": 0.028489954540358825,
    "e_write": 0.018135903967888892
   },
   "layer21_a0.3": {
    "k_write": 0.02824714413285667,
    "e_write": 0.018363368954298062
   },
   "layer21_a0.4": {
    "k_write": 0.028006403117704998,
    "e_write": 0.018593686862741543
   },
   "layer21_a0.5": {
    "k_write": 0.02776771385816103,
    "e_write": 0.018826893475272038
   },
   "layer21_a0.6": {
    "k_write": 0.027531058867794087,
    "e_write": 0.019063025022729618
   },
   "layer21_a0.7": {
    "k_write": 0.027296420809204518,
    "e_write": 0.019302118190370473
   },
   "layer21_a0.8": {
    "k_write": 0.02706378249275357,
    "e_write": 0.01954421012356634
   },
   "layer21_a0.9": {
    "k_write": 0.02683312687530405,
    "e_write": 0.01997759709762021
   },
   "layer21_a1.0": {
    "k_write": 0.026604437058971774,
    "e_write": 0.022187743646327834
   }
  }
 },
 "reference_code": "linquant.reference._chunk_delta (release tree), FakeQuant from linquant.invariances",
 "linquant_root": "/lustre/fast/fast/ntumma/LinQuant-release",
 "working_repo_commit": "694324f0",
 "host": "g145",
 "gpu": "NVIDIA A100-SXM4-80GB",
 "time": "2026-10-28T17:08:41",
 "sweep_layers": [
  3,
  9,
  15,
  21
 ],
 "allocation": "a in {0, 0.1, ..., 1}: sigma = 1 - a, tau = 1 (matched solve: A_a = B^-a A B^a), F_a = B^-a F, K_a = B^a K",
 "conditions": {
  "F_only": "Q6(F_a)^T K_a",
  "K_only": "F_a^T Q6(K_a)",
  "both": "Q6(F_a)^T Q6(K_a)"
 },
 "reference": "H = F^T K from the a = 0 full-precision write of the same chunk (identical across a to fp precision)",
 "error": "relative Frobenius error per head and chunk; per-head median over the held-out chunks; curve = median and IQR over layer x head",
 "summary": {
  "alphas": [
   0.0,
   0.1,
   0.2,
   0.3,
   0.4,
   0.5,
   0.6,
   0.7,
   0.8,
   0.9,
   1.0
  ],
  "n_heads_total": 32,
  "n_chunks": 256,
  "curve": {
   "F_only": {
    "q25": [
     0.6730864709255481,
     0.6037558986433499,
     0.5340919890013244,
     0.48127139579157585,
     0.4176234153362571,
     0.3708492605183066,
     0.344413662809115,
     0.31938646770160606,
     0.28658851863472373,
     0.25158415429255243,
     0.24264630018237704
    ],
    "median": [
     0.7841215829659582,
     0.7388816738268469,
     0.6853247176169334,
     0.6304121606584712,
     0.574110334822292,
     0.5171766768697794,
     0.45414704620164903,
     0.40736188974547527,
     0.370470981406906,
     0.3366797487475972,
     0.3159056696488668
    ],
    "q75": [
     0.9411708633907887,
     0.9260657427636331,
     0.9088594091894763,
     0.8847450929482306,
     0.8312960298897827,
     0.7583228878222552,
     0.6812742673162535,
     0.5807217380949877,
     0.5003961524898219,
     0.43618005340213595,
     0.42249471649343734
    ]
   },
   "K_only": {
    "q25": [
     0.09510698659781647,
     0.10618415771521844,
     0.11720000600544973,
     0.13273089903551735,
     0.14558341078092166,
     0.15959768166842447,
     0.17106992621897144,
     0.18912480397219597,
     0.20992222245071646,
     0.2346721271545663,
     0.2610789508576928
    ],
    "median": [
     0.10058408584806221,
     0.11164480532027707,
     0.12690177266167468,
     0.14038846363056462,
     0.15732953025498825,
     0.17409107011438943,
     0.19578966379069968,
     0.21596904971701092,
     0.2409790072559935,
     0.2708575344136997,
     0.30443587009935186
    ],
    "q75": [
     0.10548427049347416,
     0.1216993289439465,
     0.13239589547271974,
     0.14845547124180083,
     0.1698577447276037,
     0.19185646317174926,
     0.2226569155747862,
     0.26191199910185337,
     0.3069915258796224,
     0.35493474518739476,
     0.40701371709258094
    ]
   },
   "both": {
    "q25": [
     0.6843731836294417,
     0.6139751582270605,
     0.5518572062047882,
     0.5077399384802003,
     0.45241051216621075,
     0.41243871556879086,
     0.3899064599438643,
     0.39030458921606476,
     0.39224318675908026,
     0.39302502329432243,
     0.429272627846351
    ],
    "median": [
     0.7907304325162909,
     0.7464977492406002,
     0.6980545666695712,
     0.6474914725358805,
     0.5959943742490326,
     0.5464679837657812,
     0.5010955598534821,
     0.46548743364057504,
     0.44012622151236436,
     0.455315247732908,
     0.4746555403448117
    ],
    "q75": [
     0.9426848500368089,
     0.9289162235586308,
     0.9122530560122627,
     0.889796928585503,
     0.84436911014287,
     0.7809168284799931,
     0.7212237069043209,
     0.6429842417606639,
     0.594017795307342,
     0.5836314656848234,
     0.5871844413653684
    ]
   }
  },
  "argmin_a": {
   "F_only": 1.0,
   "K_only": 0.0,
   "both": 0.8
  },
  "fp_write_max_rel_diff": {
   "3": 1.5110388752013445e-15,
   "9": 9.226497777023483e-16,
   "15": 1.1961570739954817e-15,
   "21": 1.0848089431854613e-15
  }
 }
}

==> tables/fig1_write_error_data.csv <==
window,chunk,e_value,e_split,e_key,e_value_allheads,e_split_allheads,e_key_allheads
0,0,1.672991e-01,1.428068e-01,1.670733e-01,1.896635e-01,1.619110e-01,1.917863e-01
0,1,4.936007e-01,2.954807e-01,3.424215e-01,4.362710e-01,2.782135e-01,3.255717e-01
0,2,5.646850e-01,3.301172e-01,3.850252e-01,5.012328e-01,3.070003e-01,3.692778e-01
0,3,6.205264e-01,3.407389e-01,3.899894e-01,5.720703e-01,3.288315e-01,3.961917e-01
0,4,6.746786e-01,3.555702e-01,4.059099e-01,5.966727e-01,3.384307e-01,4.030978e-01
0,5,6.395870e-01,3.363109e-01,3.966750e-01,6.153195e-01,3.449943e-01,4.213393e-01
0,6,7.077419e-01,3.677817e-01,4.217001e-01,6.265468e-01,3.389731e-01,4.033274e-01
0,7,5.420526e-01,2.847259e-01,3.311666e-01,5.169330e-01,2.869985e-01,3.458256e-01
0,8,6.206620e-01,3.384842e-01,3.883740e-01,5.613871e-01,3.170540e-01,3.776513e-01
0,9,6.226514e-01,3.354737e-01,3.919038e-01,6.117583e-01,3.317718e-01,3.984029e-01
0,10,6.236726e-01,3.364747e-01,3.852349e-01,6.561160e-01,3.515907e-01,4.256777e-01
0,11,7.248727e-01,3.812186e-01,4.318233e-01,7.187621e-01,3.729257e-01,4.449175e-01
0,12,7.439867e-01,3.559564e-01,4.090555e-01,6.885765e-01,3.587102e-01,4.336924e-01
0,13,7.248944e-01,3.560842e-01,4.251569e-01,6.647296e-01,3.458236e-01,4.259068e-01
0,14,6.661309e-01,3.257613e-01,3.908578e-01,7.040135e-01,3.662817e-01,4.543965e-01
0,15,6.740831e-01,3.353334e-01,3.952428e-01,6.080303e-01,3.194335e-01,3.912984e-01
0,16,6.257374e-01,3.176828e-01,3.768760e-01,6.279797e-01,3.373371e-01,4.114398e-01
0,17,7.384216e-01,3.647871e-01,4.268617e-01,6.858619e-01,3.563973e-01,4.337986e-01
0,18,7.646767e-01,3.314890e-01,4.073830e-01,7.269505e-01,3.623638e-01,4.446340e-01
0,19,6.456565e-01,3.040379e-01,3.699110e-01,6.702120e-01,3.461526e-01,4.280844e-01
0,20,7.320914e-01,3.543588e-01,4.173029e-01,6.841541e-01,3.536623e-01,4.295579e-01
0,21,7.679358e-01,3.520209e-01,4.186451e-01,7.218918e-01,3.532592e-01,4.378893e-01
0,22,5.850852e-01,3.076924e-01,3.637754e-01,6.020541e-01,3.249608e-01,3.940236e-01
0,23,5.865228e-01,2.869591e-01,3.615958e-01,6.483060e-01,3.341804e-01,4.087363e-01
0,24,7.315285e-01,3.116289e-01,3.705117e-01,5.701914e-01,2.722839e-01,3.474167e-01
0,25,4.721803e-01,2.670837e-01,3.207032e-01,4.678420e-01,2.737236e-01,3.372556e-01
0,26,5.139422e-01,2.820528e-01,3.272089e-01,5.393358e-01,2.969851e-01,3.600547e-01
0,27,6.614529e-01,3.442222e-01,4.068939e-01,5.859115e-01,3.171553e-01,3.807561e-01
0,28,7.243233e-01,3.208616e-01,3.868653e-01,6.782360e-01,3.366231e-01,4.201482e-01
0,29,6.384996e-01,3.013015e-01,3.750821e-01,5.910203e-01,3.164603e-01,3.919748e-01
0,30,6.405746e-01,3.278687e-01,3.967278e-01,6.102059e-01,3.283088e-01,4.059187e-01
0,31,6.309933e-01,3.251340e-01,3.852214e-01,6.275957e-01,3.318016e-01,4.012989e-01
1,0,1.732193e-01,1.460863e-01,1.706016e-01,1.984397e-01,1.636551e-01,1.934684e-01
1,1,3.779737e-01,2.597377e-01,2.952769e-01,3.645823e-01,2.461329e-01,2.936682e-01
1,2,5.398366e-01,3.252590e-01,3.760775e-01,4.951115e-01,3.057379e-01,3.660479e-01
1,3,5.605848e-01,3.188585e-01,3.645834e-01,5.141413e-01,3.054903e-01,3.637849e-01
1,4,5.478548e-01,3.220778e-01,3.652464e-01,5.319719e-01,3.146195e-01,3.713318e-01
1,5,5.786119e-01,3.263776e-01,3.825656e-01,5.890304e-01,3.312789e-01,4.002898e-01
1,6,6.066007e-01,3.325978e-01,3.800993e-01,6.149551e-01,3.414944e-01,4.071052e-01
1,7,6.090487e-01,3.242621e-01,3.883990e-01,6.094701e-01,3.347062e-01,4.022967e-01
1,8,5.678128e-01,3.175608e-01,3.577786e-01,5.636082e-01,3.140748e-01,3.758830e-01
1,9,6.320465e-01,3.326107e-01,3.908646e-01,6.240035e-01,3.403716e-01,4.158744e-01
1,10,6.943090e-01,3.387638e-01,3.998663e-01,6.414954e-01,3.404631e-01,4.046522e-01
1,11,6.931788e-01,3.484668e-01,4.082634e-01,6.691205e-01,3.515760e-01,4.219202e-01
1,12,6.895513e-01,3.203363e-01,3.594034e-01,6.582551e-01,3.217873e-01,3.816194e-01
1,13,5.661763e-01,2.858213e-01,3.397258e-01,6.070863e-01,3.269564e-01,3.974267e-01
1,14,5.844655e-01,3.038213e-01,3.599689e-01,5.806884e-01,3.188060e-01,3.851418e-01
1,15,5.736969e-01,3.003455e-01,3.657144e-01,5.426015e-01,3.093990e-01,3.730179e-01
1,16,5.823045e-01,3.220252e-01,3.679515e-01,5.524329e-01,3.105694e-01,3.757578e-01
1,17,5.256107e-01,2.820763e-01,3.323681e-01,5.792165e-01,3.180733e-01,3.840178e-01
1,18,6.127219e-01,3.367691e-01,3.902560e-01,5.912784e-01,3.247791e-01,3.893019e-01
1,19,5.176376e-01,2.696214e-01,3.124456e-01,5.856099e-01,3.179909e-01,3.819292e-01
1,20,6.959503e-01,3.540239e-01,4.111872e-01,6.274671e-01,3.332085e-01,4.033663e-01
1,21,6.117452e-01,2.998722e-01,3.530032e-01,6.352225e-01,3.371837e-01,4.095272e-01
1,22,6.657576e-01,3.406539e-01,3.982302e-01,6.360724e-01,3.409373e-01,4.094037e-01
1,23,5.906099e-01,3.093911e-01,3.688409e-01,6.340826e-01,3.356935e-01,4.074558e-01
1,24,6.305164e-01,3.394014e-01,3.958650e-01,6.048977e-01,3.357183e-01,4.047378e-01
1,25,5.871410e-01,2.821341e-01,3.469950e-01,6.059019e-01,3.231267e-01,3.950527e-01
1,26,6.275483e-01,3.213489e-01,3.677248e-01,5.600089e-01,3.139831e-01,3.868276e-01
1,27,6.179040e-01,3.240229e-01,3.836710e-01,6.038195e-01,3.339101e-01,4.062418e-01
1,28,6.440198e-01,3.348687e-01,3.961115e-01,6.230070e-01,3.375275e-01,4.049857e-01
1,29,6.109480e-01,2.964725e-01,3.575334e-01,5.917532e-01,3.160868e-01,3.828578e-01
1,30,5.884499e-01,3.113540e-01,3.629876e-01,5.794467e-01,3.149157e-01,3.814726e-01
1,31,5.510641e-01,2.980940e-01,3.468028e-01,6.232878e-01,3.344151e-01,4.083465e-01
2,0,1.643565e-01,1.426253e-01,1.637918e-01,1.867900e-01,1.564234e-01,1.848791e-01
2,1,4.289173e-01,2.675602e-01,3.192340e-01,4.291411e-01,2.780191e-01,3.323443e-01
2,2,4.526073e-01,2.898940e-01,3.376526e-01,4.707251e-01,3.008124e-01,3.609487e-01
2,3,4.832955e-01,2.980651e-01,3.423189e-01,4.595220e-01,2.864508e-01,3.438810e-01
2,4,5.210300e-01,3.049188e-01,3.620543e-01,4.875906e-01,2.887598e-01,3.428188e-01
2,5,5.752960e-01,3.245989e-01,3.763674e-01,4.914356e-01,3.037207e-01,3.621732e-01
2,6,5.556924e-01,3.214546e-01,3.671152e-01,5.528157e-01,3.131356e-01,3.724092e-01
2,7,5.304337e-01,3.035863e-01,3.568546e-01,5.344072e-01,3.105734e-01,3.738699e-01
2,8,6.008344e-01,3.218384e-01,3.776976e-01,5.932097e-01,3.242899e-01,3.912468e-01
2,9,5.234279e-01,2.839662e-01,3.294773e-01,5.348897e-01,3.071918e-01,3.700064e-01
2,10,6.410646e-01,3.512800e-01,4.043252e-01,5.936894e-01,3.349717e-01,3.987072e-01
2,11,5.917035e-01,3.042626e-01,3.608691e-01,6.108025e-01,3.374283e-01,4.059606e-01
2,12,5.869891e-01,2.996766e-01,3.543098e-01,6.044436e-01,3.323219e-01,3.988553e-01
2,13,6.225472e-01,3.261921e-01,3.787186e-01,6.393641e-01,3.293663e-01,4.067892e-01
2,14,5.514623e-01,3.090376e-01,3.526915e-01,5.297124e-01,3.130024e-01,3.767970e-01
2,15,5.887534e-01,3.181990e-01,3.619596e-01,5.753716e-01,3.199240e-01,3.834017e-01
2,16,6.937163e-01,3.417394e-01,4.098680e-01,6.364319e-01,3.407581e-01,4.141617e-01
2,17,6.342486e-01,3.202562e-01,3.880142e-01,6.548226e-01,3.437645e-01,4.241162e-01
2,18,5.902786e-01,3.226461e-01,3.750235e-01,5.778296e-01,3.236710e-01,3.922731e-01
2,19,6.613067e-01,3.326809e-01,3.875738e-01,6.220778e-01,3.328555e-01,4.017333e-01
2,20,6.345525e-01,3.174583e-01,3.749662e-01,6.283981e-01,3.330869e-01,4.045614e-01
2,21,6.219510e-01,3.331386e-01,3.868590e-01,6.000381e-01,3.269696e-01,3.991574e-01
2,22,5.890672e-01,3.093940e-01,3.697034e-01,5.656734e-01,3.158992e-01,3.851433e-01
2,23,5.713934e-01,3.056512e-01,3.503819e-01,5.873756e-01,3.240810e-01,3.868887e-01
2,24,6.502501e-01,3.311102e-01,3.839663e-01,6.328132e-01,3.317585e-01,3.952746e-01
2,25,6.169619e-01,3.102327e-01,3.689053e-01,6.244144e-01,3.271052e-01,3.993292e-01
2,26,6.122746e-01,3.103030e-01,3.640288e-01,6.321707e-01,3.240693e-01,3.969142e-01
2,27,6.365375e-01,3.148499e-01,3.747223e-01,5.815643e-01,3.207802e-01,3.871489e-01
2,28,6.562315e-01,3.366098e-01,3.914027e-01,6.153811e-01,3.331550e-01,4.023772e-01
2,29,5.815857e-01,2.890412e-01,3.434950e-01,6.285286e-01,3.262712e-01,4.041010e-01
2,30,6.416919e-01,3.254014e-01,3.853737e-01,6.144022e-01,3.231489e-01,3.979163e-01
2,31,6.983405e-01,3.400096e-01,4.006234e-01,6.791597e-01,3.512972e-01,4.305268e-01
3,0,1.742291e-01,1.409741e-01,1.692623e-01,2.020515e-01,1.620920e-01,1.915995e-01
3,1,4.251820e-01,2.712963e-01,3.218388e-01,4.133571e-01,2.655036e-01,3.178685e-01
3,2,4.864302e-01,3.048436e-01,3.527172e-01,4.578236e-01,2.888333e-01,3.443294e-01
3,3,5.394148e-01,3.117105e-01,3.565963e-01,5.171176e-01,3.023201e-01,3.633230e-01
3,4,5.582827e-01,3.064287e-01,3.625793e-01,5.207696e-01,2.975244e-01,3.608485e-01
3,5,5.522784e-01,3.247922e-01,3.692670e-01,5.225107e-01,3.080355e-01,3.652073e-01
3,6,6.329982e-01,3.441388e-01,4.025085e-01,5.741035e-01,3.260401e-01,3.956179e-01
3,7,6.860589e-01,3.577791e-01,4.052337e-01,6.134630e-01,3.366703e-01,4.009753e-01
3,8,6.046343e-01,2.927893e-01,3.580005e-01,6.080909e-01,3.253602e-01,4.036524e-01
3,9,6.154236e-01,3.169474e-01,3.746398e-01,6.199767e-01,3.353001e-01,4.131236e-01
3,10,5.859300e-01,3.107598e-01,3.646695e-01,6.477771e-01,3.368659e-01,4.110723e-01
3,11,6.601815e-01,3.298989e-01,3.872433e-01,6.145325e-01,3.274024e-01,3.986293e-01
3,12,5.659003e-01,3.125652e-01,3.652605e-01,5.755426e-01,3.221160e-01,3.945861e-01
3,13,7.231542e-01,3.683859e-01,4.136584e-01,6.296515e-01,3.407143e-01,4.146004e-01
3,14,6.243300e-01,3.068885e-01,3.663766e-01,6.417987e-01,3.339674e-01,4.145523e-01
3,15,7.677156e-01,3.706858e-01,4.207337e-01,6.830076e-01,3.586466e-01,4.315906e-01
3,16,5.571547e-01,2.991270e-01,3.482734e-01,5.833699e-01,3.148354e-01,3.807377e-01
3,17,6.116676e-01,3.198894e-01,3.802536e-01,5.752874e-01,3.153061e-01,3.829460e-01
3,18,5.895831e-01,2.954516e-01,3.549129e-01,5.883741e-01,3.212564e-01,3.917920e-01
3,19,6.075912e-01,3.114552e-01,3.788751e-01,6.004096e-01,3.350140e-01,4.076574e-01
3,20,7.371049e-01,3.699973e-01,4.327014e-01,6.805321e-01,3.503487e-01,4.226759e-01
3,21,5.739137e-01,2.895504e-01,3.557698e-01,5.674785e-01,3.110699e-01,3.864503e-01
3,22,6.618378e-01,3.193038e-01,3.855815e-01,6.381392e-01,3.292141e-01,4.068685e-01
3,23,6.204613e-01,3.160075e-01,3.760669e-01,5.477015e-01,2.986160e-01,3.696097e-01
3,24,6.036112e-01,3.114498e-01,3.731016e-01,5.284348e-01,2.990123e-01,3.617386e-01
3,25,5.473328e-01,2.886591e-01,3.330499e-01,5.672948e-01,3.071498e-01,3.835537e-01
3,26,6.945841e-01,3.430715e-01,4.179760e-01,6.138522e-01,3.279056e-01,3.940711e-01
3,27,5.597822e-01,2.741342e-01,3.252598e-01,5.899138e-01,3.043920e-01,3.765080e-01
3,28,6.198498e-01,3.319318e-01,3.970969e-01,5.943697e-01,3.246806e-01,4.018499e-01
3,29,6.008088e-01,2.897500e-01,3.460667e-01,6.077055e-01,3.189065e-01,3.910300e-01
3,30,6.493594e-01,3.244041e-01,3.899911e-01,6.276974e-01,3.371942e-01,4.036169e-01
3,31,6.439500e-01,3.280961e-01,3.821464e-01,6.533330e-01,3.438177e-01,4.233485e-01
4,0,1.723758e-01,1.501832e-01,1.779418e-01,1.896456e-01,1.584914e-01,1.875193e-01
4,1,4.384790e-01,2.747753e-01,3.171513e-01,3.838025e-01,2.571347e-01,3.075790e-01
4,2,4.848085e-01,3.158709e-01,3.668360e-01,4.555539e-01,2.921114e-01,3.524564e-01
4,3,5.571243e-01,3.147057e-01,3.680052e-01,5.285278e-01,3.123602e-01,3.803011e-01
4,4,6.560125e-01,3.621560e-01,4.077745e-01,6.019320e-01,3.407928e-01,4.010598e-01
4,5,6.477083e-01,3.450850e-01,3.970502e-01,6.295233e-01,3.470024e-01,4.174345e-01
4,6,7.912085e-01,3.849385e-01,4.262656e-01,6.795034e-01,3.492733e-01,4.178698e-01
4,7,5.472126e-01,2.851707e-01,3.320654e-01,5.264501e-01,3.019921e-01,3.638103e-01
4,8,6.207952e-01,3.481320e-01,3.991938e-01,5.843530e-01,3.330006e-01,4.026971e-01
4,9,5.954851e-01,3.092737e-01,3.665302e-01,6.136204e-01,3.373115e-01,4.135262e-01
4,10,5.474696e-01,2.970039e-01,3.473881e-01,5.883872e-01,3.200773e-01,3.932843e-01
4,11,5.543934e-01,2.948380e-01,3.383721e-01,5.950288e-01,3.109670e-01,3.822268e-01
4,12,6.813882e-01,3.512919e-01,4.111830e-01,6.543870e-01,3.562056e-01,4.367193e-01
4,13,7.002565e-01,3.644912e-01,4.294491e-01,6.701541e-01,3.553302e-01,4.393189e-01
4,14,7.221248e-01,3.509433e-01,4.200243e-01,6.695605e-01,3.502477e-01,4.312209e-01
4,15,5.383433e-01,2.829933e-01,3.308341e-01,4.982329e-01,2.804007e-01,3.385849e-01
4,16,7.615007e-01,3.809698e-01,4.389943e-01,6.836279e-01,3.528711e-01,4.226587e-01
4,17,6.867176e-01,3.412245e-01,3.943351e-01,6.642732e-01,3.483455e-01,4.297971e-01
4,18,7.360941e-01,3.141802e-01,3.855334e-01,6.534535e-01,3.277591e-01,4.039710e-01
4,19,8.147795e-01,3.624652e-01,4.293143e-01,7.014632e-01,3.606743e-01,4.400510e-01
4,20,6.242842e-01,3.253086e-01,3.802269e-01,6.578141e-01,3.530112e-01,4.332894e-01
4,21,7.011714e-01,3.357130e-01,3.922685e-01,7.000415e-01,3.563664e-01,4.311572e-01
4,22,6.899879e-01,3.458398e-01,4.080521e-01,7.027396e-01,3.651831e-01,4.474745e-01
4,23,6.830877e-01,3.487603e-01,4.040786e-01,6.895315e-01,3.641700e-01,4.440500e-01
4,24,5.649626e-01,2.804418e-01,3.395990e-01,6.396412e-01,3.312647e-01,4.132207e-01
4,25,5.275156e-01,2.926626e-01,3.461410e-01,5.146073e-01,2.916542e-01,3.588581e-01
4,26,6.192503e-01,3.201474e-01,3.773033e-01,6.030368e-01,3.219472e-01,3.984372e-01
4,27,6.569979e-01,3.226330e-01,3.830867e-01,6.477037e-01,3.407984e-01,4.165095e-01
4,28,6.633748e-01,3.200785e-01,3.843335e-01,6.804399e-01,3.508854e-01,4.272482e-01
4,29,6.352089e-01,3.238441e-01,3.827314e-01,6.125629e-01,3.230809e-01,4.020240e-01
4,30,6.600928e-01,3.334258e-01,3.894307e-01,6.341097e-01,3.398066e-01,4.164369e-01
4,31,6.771562e-01,3.325590e-01,3.927023e-01,6.293091e-01,3.370843e-01,4.150527e-01
5,0,1.856821e-01,1.550385e-01,1.787493e-01,2.020104e-01,1.652251e-01,1.951495e-01
5,1,3.753206e-01,2.515504e-01,2.919219e-01,3.774991e-01,2.602782e-01,3.106241e-01
5,2,4.828992e-01,2.984663e-01,3.464754e-01,4.549259e-01,2.888882e-01,3.461200e-01
5,3,5.604646e-01,3.327487e-01,3.824885e-01,5.706907e-01,3.301741e-01,3.983212e-01
5,4,5.262473e-01,3.108701e-01,3.652907e-01,4.544945e-01,2.808924e-01,3.386541e-01
5,5,6.078902e-01,3.395490e-01,3.878560e-01,5.573764e-01,3.199997e-01,3.812621e-01
5,6,6.026982e-01,3.370614e-01,3.876022e-01,6.157947e-01,3.470406e-01,4.207116e-01
5,7,6.908910e-01,3.586168e-01,4.050855e-01,6.657681e-01,3.567308e-01,4.281106e-01
5,8,6.152577e-01,3.362710e-01,3.891257e-01,5.995211e-01,3.344225e-01,4.007670e-01
5,9,5.831498e-01,3.016955e-01,3.569508e-01,5.134108e-01,2.799971e-01,3.378392e-01
5,10,5.217256e-01,2.819562e-01,3.319814e-01,5.196220e-01,2.978082e-01,3.620794e-01
5,11,7.085800e-01,3.379806e-01,4.018164e-01,6.492611e-01,3.348074e-01,4.077654e-01
5,12,7.391059e-01,3.467794e-01,3.998489e-01,6.327363e-01,3.103635e-01,3.816441e-01
5,13,4.497245e-01,2.382201e-01,2.858754e-01,4.338006e-01,2.588055e-01,3.190923e-01
5,14,5.229593e-01,2.860635e-01,3.323018e-01,5.069979e-01,2.836408e-01,3.464058e-01
5,15,6.317934e-01,3.376934e-01,3.937959e-01,5.797073e-01,3.196928e-01,3.909484e-01
5,16,5.961938e-01,3.017024e-01,3.571156e-01,6.368408e-01,3.429485e-01,4.181311e-01
5,17,6.745125e-01,3.349345e-01,3.962031e-01,6.541608e-01,3.370366e-01,4.091124e-01
5,18,6.463499e-01,3.254462e-01,3.882743e-01,6.525003e-01,3.374177e-01,4.194994e-01
5,19,6.880264e-01,3.374481e-01,4.035650e-01,6.319723e-01,3.264121e-01,3.957335e-01
5,20,5.771497e-01,3.006326e-01,3.546968e-01,5.830235e-01,3.140734e-01,3.855208e-01
5,21,6.829632e-01,3.506179e-01,4.115901e-01,6.579428e-01,3.471842e-01,4.283312e-01
5,22,5.847812e-01,2.918727e-01,3.599315e-01,6.055643e-01,3.227962e-01,3.995916e-01
5,23,6.756384e-01,3.539020e-01,4.113766e-01,6.970604e-01,3.601376e-01,4.401076e-01
5,24,5.856709e-01,3.008469e-01,3.584408e-01,6.004993e-01,3.214332e-01,3.899972e-01
5,25,6.780701e-01,3.244777e-01,3.796998e-01,6.274192e-01,3.272893e-01,3.994674e-01
5,26,6.300433e-01,3.300499e-01,3.871139e-01,6.215142e-01,3.333408e-01,3.997861e-01
5,27,6.831623e-01,3.267651e-01,3.974443e-01,6.656412e-01,3.519119e-01,4.260539e-01
5,28,6.703022e-01,3.309569e-01,3.978931e-01,6.498754e-01,3.446298e-01,4.238796e-01
5,29,5.711388e-01,2.859343e-01,3.439340e-01,6.053142e-01,3.198098e-01,3.827814e-01
5,30,6.240966e-01,3.035357e-01,3.646205e-01,6.429133e-01,3.283919e-01,4.027795e-01
5,31,6.130755e-01,3.003680e-01,3.451792e-01,6.374645e-01,3.299481e-01,4.005678e-01
6,0,1.673769e-01,1.419545e-01,1.703960e-01,1.940242e-01,1.592750e-01,1.905434e-01
6,1,4.189596e-01,2.604655e-01,3.034268e-01,3.835480e-01,2.540948e-01,3.025893e-01
6,2,5.567069e-01,3.123498e-01,3.633465e-01,4.871985e-01,2.892929e-01,3.499416e-01
6,3,5.453481e-01,2.910198e-01,3.386549e-01,5.624664e-01,3.148951e-01,3.770984e-01
6,4,5.852267e-01,3.226215e-01,3.842365e-01,5.674428e-01,3.213207e-01,3.961116e-01
6,5,6.879410e-01,3.258519e-01,3.920664e-01,6.100634e-01,3.133077e-01,3.882648e-01
6,6,5.897663e-01,3.126301e-01,3.639165e-01,5.858638e-01,3.176142e-01,3.831369e-01
6,7,5.677677e-01,2.947271e-01,3.385313e-01,5.459138e-01,3.064916e-01,3.669447e-01
6,8,6.556955e-01,3.082901e-01,3.657801e-01,5.986293e-01,3.114474e-01,3.861421e-01
6,9,6.553967e-01,3.223883e-01,3.838717e-01,6.404649e-01,3.282309e-01,3.997148e-01
6,10,5.260601e-01,2.830751e-01,3.266671e-01,5.784403e-01,3.179444e-01,3.816603e-01
6,11,5.868721e-01,2.966811e-01,3.512059e-01,5.901798e-01,3.156079e-01,3.854875e-01
6,12,7.910341e-01,3.602272e-01,4.341688e-01,7.268115e-01,3.444640e-01,4.308092e-01
6,13,8.200958e-01,4.039781e-01,4.862379e-01,7.578032e-01,3.731528e-01,4.552743e-01
6,14,5.493934e-01,2.888191e-01,3.432414e-01,5.337430e-01,2.880579e-01,3.522727e-01
6,15,5.387840e-01,2.673093e-01,3.186734e-01,5.238691e-01,2.886596e-01,3.576378e-01
6,16,7.006613e-01,3.322585e-01,4.106116e-01,6.624897e-01,3.313246e-01,4.106742e-01
6,17,6.138893e-01,3.071666e-01,3.689676e-01,5.703015e-01,3.190441e-01,3.928106e-01
6,18,6.710474e-01,3.295942e-01,3.859937e-01,6.654614e-01,3.377574e-01,4.129116e-01
6,19,8.946668e-01,4.166221e-01,4.975535e-01,8.023728e-01,3.838969e-01,4.759210e-01
6,20,6.813131e-01,3.478516e-01,4.028321e-01,7.233945e-01,3.675089e-01,4.511204e-01
6,21,5.432618e-01,2.731473e-01,3.294998e-01,6.491795e-01,3.270229e-01,4.106569e-01
6,22,6.577175e-01,3.353502e-01,3.951509e-01,7.032999e-01,3.585477e-01,4.380691e-01
6,23,5.927452e-01,2.951553e-01,3.591941e-01,6.514181e-01,3.371236e-01,4.198566e-01
6,24,5.419754e-01,3.039744e-01,3.476611e-01,5.109903e-01,2.943398e-01,3.540320e-01
6,25,7.517355e-01,3.531728e-01,4.162897e-01,7.047642e-01,3.438730e-01,4.195714e-01
6,26,8.225303e-01,3.912620e-01,4.803691e-01,7.160856e-01,3.621586e-01,4.484646e-01
6,27,7.289858e-01,3.617981e-01,4.139759e-01,7.057845e-01,3.560275e-01,4.301447e-01
6,28,7.508989e-01,3.615461e-01,4.445521e-01,7.492169e-01,3.723375e-01,4.579962e-01
6,29,4.502764e-01,2.513532e-01,2.995770e-01,4.821428e-01,2.818653e-01,3.386287e-01
6,30,5.512155e-01,3.031382e-01,3.592442e-01,5.282007e-01,2.973338e-01,3.669720e-01
6,31,6.075091e-01,3.149955e-01,3.681181e-01,5.391409e-01,3.061198e-01,3.693335e-01
7,0,1.698535e-01,1.460658e-01,1.665845e-01,1.964430e-01,1.612075e-01,1.896232e-01
7,1,4.089648e-01,2.663253e-01,3.132707e-01,3.744889e-01,2.546683e-01,3.055662e-01
7,2,5.710136e-01,3.036117e-01,3.479698e-01,5.107371e-01,2.935090e-01,3.513037e-01
7,3,7.058285e-01,3.437812e-01,4.058871e-01,6.184268e-01,3.270418e-01,3.986904e-01
7,4,6.728227e-01,3.639137e-01,4.224923e-01,6.331075e-01,3.579566e-01,4.257635e-01
7,5,4.225077e-01,2.519447e-01,2.897031e-01,4.627619e-01,2.890421e-01,3.445201e-01
7,6,5.935567e-01,3.233782e-01,3.755136e-01,5.466350e-01,3.073689e-01,3.717251e-01
7,7,6.249659e-01,3.202680e-01,3.775190e-01,6.450808e-01,3.465773e-01,4.165480e-01
7,8,7.678640e-01,3.876090e-01,4.373090e-01,6.431597e-01,3.376590e-01,4.071987e-01
7,9,7.731969e-01,3.839608e-01,4.414180e-01,7.133227e-01,3.740164e-01,4.501254e-01
7,10,5.888978e-01,2.883600e-01,3.363930e-01,6.295189e-01,3.322378e-01,4.017566e-01
7,11,6.678476e-01,3.360686e-01,3.926347e-01,6.519964e-01,3.455813e-01,4.168968e-01
7,12,7.772060e-01,3.632548e-01,4.266526e-01,7.430340e-01,3.564584e-01,4.450701e-01
7,13,5.459546e-01,3.070457e-01,3.585770e-01,5.348741e-01,2.970404e-01,3.564981e-01
7,14,5.272911e-01,2.555120e-01,3.157571e-01,5.381037e-01,2.890284e-01,3.541786e-01
7,15,7.342452e-01,3.433714e-01,3.994494e-01,6.855506e-01,3.408751e-01,4.064045e-01
7,16,5.481462e-01,2.679956e-01,3.204551e-01,5.986218e-01,3.180403e-01,3.870743e-01
7,17,6.308394e-01,3.198935e-01,3.789456e-01,6.019276e-01,3.226525e-01,3.900165e-01
7,18,5.971197e-01,3.156485e-01,3.837101e-01,5.873979e-01,3.255160e-01,3.969181e-01
7,19,5.445242e-01,2.952995e-01,3.520263e-01,5.477903e-01,3.067698e-01,3.763662e-01
7,20,6.662224e-01,3.321300e-01,3.794903e-01,6.477610e-01,3.441815e-01,4.151332e-01
7,21,8.261383e-01,3.602047e-01,4.596142e-01,7.487388e-01,3.396290e-01,4.399807e-01
7,22,5.703363e-01,2.994371e-01,3.430464e-01,6.163163e-01,3.277287e-01,3.938486e-01
7,23,5.217200e-01,2.887972e-01,3.477108e-01,4.859941e-01,2.835512e-01,3.466424e-01
7,24,6.157517e-01,3.154769e-01,3.741234e-01,5.822474e-01,3.192658e-01,3.903719e-01
7,25,6.267127e-01,3.167578e-01,3.829004e-01,6.391307e-01,3.337389e-01,4.044627e-01
7,26,6.844298e-01,3.224512e-01,3.817216e-01,6.491965e-01,3.337931e-01,4.127646e-01
7,27,6.760553e-01,3.325923e-01,3.949805e-01,6.944679e-01,3.575411e-01,4.352435e-01
7,28,5.571913e-01,2.931959e-01,3.592113e-01,5.276265e-01,3.042733e-01,3.695423e-01
7,29,5.750878e-01,3.187291e-01,3.939664e-01,5.715556e-01,3.178160e-01,3.894180e-01
7,30,6.720142e-01,3.197940e-01,3.905611e-01,6.663722e-01,3.389891e-01,4.216891e-01
7,31,6.928821e-01,3.293459e-01,3.863417e-01,6.743447e-01,3.386085e-01,4.099537e-01


==> tables/fig1_write_error_sweep_data.csv <==
layer,head,a,median_e_F_only,median_e_K_only,median_e_both
3,0,0.0,8.667521e-01,9.018592e-02,8.679186e-01
3,0,0.1,8.172101e-01,1.044029e-01,8.217408e-01
3,0,0.2,7.640316e-01,1.198147e-01,7.711849e-01
3,0,0.3,6.900649e-01,1.379295e-01,7.033050e-01
3,0,0.4,6.164911e-01,1.626374e-01,6.376039e-01
3,0,0.5,5.411154e-01,1.908840e-01,5.799552e-01
3,0,0.6,4.670834e-01,2.255474e-01,5.230595e-01
3,0,0.7,3.945332e-01,2.649937e-01,4.860438e-01
3,0,0.8,3.374446e-01,3.127165e-01,4.743557e-01
3,0,0.9,2.864606e-01,3.656851e-01,4.764195e-01
3,0,1.0,2.432948e-01,4.241162e-01,5.016559e-01
3,1,0.0,9.986275e-01,9.471328e-02,9.992366e-01
3,1,0.1,9.925362e-01,1.130900e-01,9.944860e-01
3,1,0.2,9.717047e-01,1.335138e-01,9.757439e-01
3,1,0.3,9.294378e-01,1.576564e-01,9.381656e-01
3,1,0.4,8.461256e-01,1.872470e-01,8.630723e-01
3,1,0.5,7.347562e-01,2.222423e-01,7.711411e-01
3,1,0.6,6.266874e-01,2.623842e-01,6.846082e-01
3,1,0.7,5.133090e-01,3.080613e-01,6.066315e-01
3,1,0.8,4.161830e-01,3.593353e-01,5.581980e-01
3,1,0.9,3.430347e-01,4.164989e-01,5.439974e-01
3,1,1.0,2.769581e-01,4.798922e-01,5.565628e-01
3,2,0.0,1.000767e+00,1.032125e-01,1.000853e+00
3,2,0.1,1.001328e+00,1.215012e-01,1.002701e+00
3,2,0.2,9.944739e-01,1.414043e-01,9.975398e-01
3,2,0.3,9.644342e-01,1.645020e-01,9.727856e-01
3,2,0.4,9.076203e-01,1.898331e-01,9.232998e-01
3,2,0.5,8.124381e-01,2.210345e-01,8.390413e-01
3,2,0.6,6.968326e-01,2.576370e-01,7.437654e-01
3,2,0.7,5.798280e-01,3.036422e-01,6.664317e-01
3,2,0.8,4.785530e-01,3.581115e-01,6.095162e-01
3,2,0.9,3.964829e-01,4.203397e-01,5.911323e-01
3,2,1.0,3.246414e-01,5.005655e-01,6.077720e-01
3,3,0.0,9.952155e-01,8.466118e-02,9.953094e-01
3,3,0.1,9.849054e-01,1.002320e-01,9.856033e-01
3,3,0.2,9.565556e-01,1.172536e-01,9.578387e-01
3,3,0.3,9.062828e-01,1.374147e-01,9.101170e-01
3,3,0.4,8.212766e-01,1.605998e-01,8.320965e-01
3,3,0.5,7.302333e-01,1.871492e-01,7.507043e-01
3,3,0.6,6.262604e-01,2.216934e-01,6.661335e-01
3,3,0.7,5.234261e-01,2.613590e-01,5.925694e-01
3,3,0.8,4.261883e-01,3.130240e-01,5.411683e-01
3,3,0.9,3.473228e-01,3.733100e-01,5.192881e-01
3,3,1.0,2.824316e-01,4.407770e-01,5.329086e-01
3,4,0.0,8.191092e-01,1.139069e-01,8.253680e-01
3,4,0.1,7.500421e-01,1.308831e-01,7.617231e-01
3,4,0.2,6.882052e-01,1.504768e-01,7.040282e-01
3,4,0.3,6.209608e-01,1.721044e-01,6.459641e-01
3,4,0.4,5.485520e-01,1.999602e-01,5.850799e-01
3,4,0.5,4.803192e-01,2.328917e-01,5.339395e-01
3,4,0.6,4.166287e-01,2.697109e-01,4.987543e-01
3,4,0.7,3.564168e-01,3.110444e-01,4.736050e-01
3,4,0.8,3.033375e-01,3.606563e-01,4.725574e-01
3,4,0.9,2.608547e-01,4.111595e-01,4.882484e-01
3,4,1.0,2.220139e-01,4.660076e-01,5.178020e-01
3,5,0.0,9.982035e-01,9.500724e-02,9.986527e-01
3,5,0.1,9.898200e-01,1.124619e-01,9.912495e-01
3,5,0.2,9.667826e-01,1.313626e-01,9.704258e-01
3,5,0.3,9.201329e-01,1.527429e-01,9.274554e-01
3,5,0.4,8.524772e-01,1.782191e-01,8.648174e-01
3,5,0.5,7.535730e-01,2.078503e-01,7.795522e-01
3,5,0.6,6.411581e-01,2.406087e-01,6.877189e-01
3,5,0.7,5.362689e-01,2.794975e-01,6.116193e-01
3,5,0.8,4.417804e-01,3.292235e-01,5.557095e-01
3,5,0.9,3.597478e-01,3.862414e-01,5.342353e-01
3,5,1.0,2.922562e-01,4.476422e-01,5.401841e-01
3,6,0.0,8.155223e-01,9.071845e-02,8.191942e-01
3,6,0.1,7.744665e-01,1.011328e-01,7.787630e-01
3,6,0.2,7.271394e-01,1.119245e-01,7.356430e-01
3,6,0.3,6.621361e-01,1.269721e-01,6.721500e-01
3,6,0.4,5.951531e-01,1.465336e-01,6.121396e-01
3,6,0.5,5.193998e-01,1.700322e-01,5.490117e-01
3,6,0.6,4.484523e-01,1.973269e-01,4.984900e-01
3,6,0.7,3.887670e-01,2.322377e-01,4.586714e-01
3,6,0.8,3.365542e-01,2.689206e-01,4.384712e-01
3,6,0.9,2.930680e-01,3.110590e-01,4.342110e-01
3,6,1.0,2.556812e-01,3.546767e-01,4.448433e-01
3,7,0.0,1.000936e+00,9.644899e-02,1.002056e+00
3,7,0.1,9.966367e-01,1.118815e-01,9.979582e-01
3,7,0.2,9.826504e-01,1.288107e-01,9.853877e-01
3,7,0.3,9.473763e-01,1.475150e-01,9.565575e-01
3,7,0.4,8.826949e-01,1.693420e-01,8.955178e-01
3,7,0.5,7.848560e-01,1.947740e-01,8.089884e-01
3,7,0.6,6.760882e-01,2.258517e-01,7.162357e-01
3,7,0.7,5.700549e-01,2.635710e-01,6.351684e-01
3,7,0.8,4.731887e-01,3.062841e-01,5.740908e-01
3,7,0.9,3.945649e-01,3.545000e-01,5.374244e-01
3,7,1.0,3.245463e-01,4.085021e-01,5.324641e-01
9,0,0.0,6.071946e-01,9.613260e-02,6.163553e-01
9,0,0.1,5.342347e-01,1.085345e-01,5.474298e-01
9,0,0.2,4.698710e-01,1.227944e-01,4.876811e-01
9,0,0.3,4.063654e-01,1.385252e-01,4.315155e-01
9,0,0.4,3.516879e-01,1.561939e-01,3.895824e-01
9,0,0.5,3.052053e-01,1.751789e-01,3.543635e-01
9,0,0.6,2.628939e-01,1.959549e-01,3.306826e-01
9,0,0.7,2.279591e-01,2.187828e-01,3.197012e-01
9,0,0.8,2.019785e-01,2.443011e-01,3.200365e-01
9,0,0.9,1.924478e-01,2.707954e-01,3.380923e-01
9,0,1.0,2.110005e-01,3.064868e-01,3.766029e-01
9,1,0.0,5.220855e-01,1.122996e-01,5.357358e-01
9,1,0.1,4.665961e-01,1.222939e-01,4.832107e-01
9,1,0.2,4.157424e-01,1.335752e-01,4.404119e-01
9,1,0.3,3.759674e-01,1.453187e-01,4.054719e-01
9,1,0.4,3.345120e-01,1.584651e-01,3.735762e-01
9,1,0.5,2.980970e-01,1.729762e-01,3.467520e-01
9,1,0.6,2.670760e-01,1.881519e-01,3.275834e-01
9,1,0.7,2.393645e-01,2.036308e-01,3.154212e-01
9,1,0.8,2.181539e-01,2.232566e-01,3.135524e-01
9,1,0.9,2.142607e-01,2.441305e-01,3.278492e-01
9,1,1.0,2.428300e-01,2.679080e-01,3.655246e-01
9,2,0.0,6.141354e-01,9.514024e-02,6.217572e-01
9,2,0.1,5.400319e-01,1.098127e-01,5.538265e-01
9,2,0.2,4.672816e-01,1.276182e-01,4.887530e-01
9,2,0.3,4.023994e-01,1.485023e-01,4.332751e-01
9,2,0.4,3.437819e-01,1.734108e-01,3.899283e-01
9,2,0.5,2.896854e-01,2.012046e-01,3.573760e-01
9,2,0.6,2.443835e-01,2.334313e-01,3.425477e-01
9,2,0.7,2.044406e-01,2.696027e-01,3.434342e-01
9,2,0.8,1.771603e-01,3.091137e-01,3.606542e-01
9,2,0.9,1.660983e-01,3.562391e-01,3.952623e-01
9,2,1.0,1.790638e-01,4.065176e-01,4.476552e-01
9,3,0.0,6.634160e-01,9.441802e-02,6.699140e-01
9,3,0.1,5.888250e-01,1.081947e-01,6.001272e-01
9,3,0.2,5.114153e-01,1.233638e-01,5.291932e-01
9,3,0.3,4.394565e-01,1.403295e-01,4.619813e-01
9,3,0.4,3.756842e-01,1.600993e-01,4.108897e-01
9,3,0.5,3.200663e-01,1.827643e-01,3.717882e-01
9,3,0.6,2.749056e-01,2.073094e-01,3.479794e-01
9,3,0.7,2.361080e-01,2.347574e-01,3.351022e-01
9,3,0.8,2.062573e-01,2.642645e-01,3.384666e-01
9,3,0.9,1.942464e-01,3.012622e-01,3.616153e-01
9,3,1.0,2.093936e-01,3.424115e-01,4.052399e-01
9,4,0.0,6.865272e-01,1.028134e-01,6.944588e-01
9,4,0.1,6.087329e-01,1.212672e-01,6.185912e-01
9,4,0.2,5.167183e-01,1.422083e-01,5.358076e-01
9,4,0.3,4.327431e-01,1.681839e-01,4.658637e-01
9,4,0.4,3.575207e-01,1.992739e-01,4.098297e-01
9,4,0.5,2.896090e-01,2.378759e-01,3.793380e-01
9,4,0.6,2.360835e-01,2.868397e-01,3.744739e-01
9,4,0.7,1.925678e-01,3.403095e-01,3.931079e-01
9,4,0.8,1.578542e-01,4.010929e-01,4.346861e-01
9,4,0.9,1.421203e-01,4.673952e-01,4.904046e-01
9,4,1.0,1.445680e-01,5.410006e-01,5.604762e-01
9,5,0.0,7.293310e-01,1.019642e-01,7.377181e-01
9,5,0.1,6.522747e-01,1.162516e-01,6.647298e-01
9,5,0.2,5.703080e-01,1.314204e-01,5.883754e-01
9,5,0.3,4.952097e-01,1.484399e-01,5.216987e-01
9,5,0.4,4.260113e-01,1.676220e-01,4.613982e-01
9,5,0.5,3.634371e-01,1.888336e-01,4.135085e-01
9,5,0.6,3.140327e-01,2.113809e-01,3.819773e-01
9,5,0.7,2.669142e-01,2.371544e-01,3.599243e-01
9,5,0.8,2.363415e-01,2.668253e-01,3.599963e-01
9,5,0.9,2.237724e-01,3.027075e-01,3.800167e-01
9,5,1.0,2.420953e-01,3.447832e-01,4.273847e-01
9,6,0.0,5.128237e-01,8.660301e-02,5.204418e-01
9,6,0.1,4.652073e-01,9.750667e-02,4.743333e-01
9,6,0.2,4.150004e-01,1.092937e-01,4.295653e-01
9,6,0.3,3.630650e-01,1.241543e-01,3.856036e-01
9,6,0.4,3.163820e-01,1.404008e-01,3.485710e-01
9,6,0.5,2.735236e-01,1.597774e-01,3.195717e-01
9,6,0.6,2.372061e-01,1.824785e-01,3.034745e-01
9,6,0.7,2.055879e-01,2.083659e-01,2.965374e-01
9,6,0.8,1.808126e-01,2.375970e-01,3.026947e-01
9,6,0.9,1.716463e-01,2.736136e-01,3.258930e-01
9,6,1.0,1.888853e-01,3.145819e-01,3.724730e-01
9,7,0.0,5.844385e-01,1.004435e-01,5.939801e-01
9,7,0.1,5.186931e-01,1.114081e-01,5.323259e-01
9,7,0.2,4.601188e-01,1.217045e-01,4.783582e-01
9,7,0.3,4.078625e-01,1.341734e-01,4.318198e-01
9,7,0.4,3.559262e-01,1.478367e-01,3.868663e-01
9,7,0.5,3.145346e-01,1.617339e-01,3.551317e-01
9,7,0.6,2.752484e-01,1.779572e-01,3.298969e-01
9,7,0.7,2.418047e-01,1.957723e-01,3.128735e-01
9,7,0.8,2.188616e-01,2.147647e-01,3.083824e-01
9,7,0.9,2.120656e-01,2.377783e-01,3.209528e-01
9,7,1.0,2.360080e-01,2.650972e-01,3.572259e-01
15,0,0.0,8.749214e-01,1.007247e-01,8.792076e-01
15,0,0.1,8.597804e-01,1.082326e-01,8.646290e-01
15,0,0.2,8.394133e-01,1.159281e-01,8.460332e-01
15,0,0.3,8.206932e-01,1.241131e-01,8.283703e-01
15,0,0.4,7.969037e-01,1.330556e-01,8.073468e-01
15,0,0.5,7.725726e-01,1.430025e-01,7.850107e-01
15,0,0.6,7.507678e-01,1.528945e-01,7.657668e-01
15,0,0.7,7.253450e-01,1.641239e-01,7.432160e-01
15,0,0.8,7.031519e-01,1.769467e-01,7.266353e-01
15,0,0.9,6.809050e-01,1.907430e-01,7.089554e-01
15,0,1.0,6.604318e-01,2.051773e-01,6.965729e-01
15,1,0.0,9.699326e-01,1.024544e-01,9.712738e-01
15,1,0.1,9.600747e-01,1.135647e-01,9.629391e-01
15,1,0.2,9.507052e-01,1.261854e-01,9.542450e-01
15,1,0.3,9.400483e-01,1.404708e-01,9.459298e-01
15,1,0.4,9.248639e-01,1.559537e-01,9.316672e-01
15,1,0.5,9.048379e-01,1.730032e-01,9.160228e-01
15,1,0.6,8.801159e-01,1.918455e-01,8.935535e-01
15,1,0.7,8.478815e-01,2.117905e-01,8.678505e-01
15,1,0.8,8.136139e-01,2.352930e-01,8.435340e-01
15,1,0.9,7.853584e-01,2.611468e-01,8.239333e-01
15,1,1.0,7.488580e-01,2.902924e-01,8.060707e-01
15,2,0.0,9.933460e-01,1.003126e-01,9.936500e-01
15,2,0.1,9.903526e-01,1.136432e-01,9.910592e-01
15,2,0.2,9.845590e-01,1.289878e-01,9.862493e-01
15,2,0.3,9.725435e-01,1.464391e-01,9.758740e-01
15,2,0.4,9.597076e-01,1.654760e-01,9.637566e-01
15,2,0.5,9.397028e-01,1.867971e-01,9.480318e-01
15,2,0.6,9.156508e-01,2.090444e-01,9.300914e-01
15,2,0.7,8.868283e-01,2.355541e-01,9.073338e-01
15,2,0.8,8.486679e-01,2.628755e-01,8.797166e-01
15,2,0.9,8.085303e-01,2.944897e-01,8.562619e-01
15,2,1.0,7.650240e-01,3.298785e-01,8.334356e-01
15,3,0.0,6.982150e-01,1.001737e-01,7.049236e-01
15,3,0.1,6.865868e-01,1.050561e-01,6.939530e-01
15,3,0.2,6.742452e-01,1.097371e-01,6.832018e-01
15,3,0.3,6.546084e-01,1.149444e-01,6.634787e-01
15,3,0.4,6.374313e-01,1.225683e-01,6.483626e-01
15,3,0.5,6.195820e-01,1.306197e-01,6.327592e-01
15,3,0.6,6.018510e-01,1.386318e-01,6.155574e-01
15,3,0.7,5.834031e-01,1.488565e-01,6.002021e-01
15,3,0.8,5.659256e-01,1.589446e-01,5.888517e-01
15,3,0.9,5.552716e-01,1.695761e-01,5.811312e-01
15,3,1.0,5.515516e-01,1.814968e-01,5.803219e-01
15,4,0.0,8.676122e-01,9.459771e-02,8.713334e-01
15,4,0.1,8.498409e-01,1.039958e-01,8.540719e-01
15,4,0.2,8.287391e-01,1.149103e-01,8.337902e-01
15,4,0.3,8.038323e-01,1.280470e-01,8.114838e-01
15,4,0.4,7.766529e-01,1.427329e-01,7.871468e-01
15,4,0.5,7.489234e-01,1.609332e-01,7.633918e-01
15,4,0.6,7.163486e-01,1.808822e-01,7.361876e-01
15,4,0.7,6.800620e-01,2.059293e-01,7.080224e-01
15,4,0.8,6.426767e-01,2.343338e-01,6.834201e-01
15,4,0.9,6.081908e-01,2.650476e-01,6.665666e-01
15,4,1.0,5.787082e-01,3.023849e-01,6.561161e-01
15,5,0.0,9.315836e-01,9.632851e-02,9.331552e-01
15,5,0.1,9.147294e-01,1.090904e-01,9.175753e-01
15,5,0.2,8.949108e-01,1.243720e-01,8.982557e-01
15,5,0.3,8.775659e-01,1.422362e-01,8.830236e-01
15,5,0.4,8.518500e-01,1.619949e-01,8.619324e-01
15,5,0.5,8.238344e-01,1.850072e-01,8.356717e-01
15,5,0.6,7.857353e-01,2.142784e-01,8.087143e-01
15,5,0.7,7.412504e-01,2.447418e-01,7.782914e-01
15,5,0.8,6.941530e-01,2.828016e-01,7.464863e-01
15,5,0.9,6.491901e-01,3.222129e-01,7.280387e-01
15,5,1.0,6.059644e-01,3.662831e-01,7.170175e-01
15,6,0.0,8.912195e-01,1.173897e-01,8.986915e-01
15,6,0.1,8.736428e-01,1.239028e-01,8.812509e-01
15,6,0.2,8.608754e-01,1.306776e-01,8.706695e-01
15,6,0.3,8.420200e-01,1.381336e-01,8.523850e-01
15,6,0.4,8.263528e-01,1.470012e-01,8.385147e-01
15,6,0.5,8.070541e-01,1.560983e-01,8.217665e-01
15,6,0.6,7.853485e-01,1.673600e-01,8.047453e-01
15,6,0.7,7.661695e-01,1.790716e-01,7.860680e-01
15,6,0.8,7.424298e-01,1.928192e-01,7.669102e-01
15,6,0.9,7.269949e-01,2.070617e-01,7.563648e-01
15,6,1.0,7.156637e-01,2.204552e-01,7.510297e-01
15,7,0.0,1.048945e+00,1.334854e-01,1.056316e+00
15,7,0.1,1.044985e+00,1.420534e-01,1.052726e+00
15,7,0.2,1.036986e+00,1.505192e-01,1.046185e+00
15,7,0.3,1.028774e+00,1.607405e-01,1.038628e+00
15,7,0.4,1.013128e+00,1.714050e-01,1.026662e+00
15,7,0.5,9.939496e-01,1.831681e-01,1.009692e+00
15,7,0.6,9.804553e-01,1.956245e-01,9.999763e-01
15,7,0.7,9.580473e-01,2.089222e-01,9.795047e-01
15,7,0.8,9.397351e-01,2.253199e-01,9.665087e-01
15,7,0.9,9.237766e-01,2.414142e-01,9.584193e-01
15,7,1.0,9.089500e-01,2.616948e-01,9.492855e-01
21,0,0.0,6.798713e-01,1.405332e-01,6.930691e-01
21,0,0.1,6.445780e-01,1.446797e-01,6.596314e-01
21,0,0.2,5.912809e-01,1.557026e-01,6.137712e-01
21,0,0.3,5.433793e-01,1.698370e-01,5.689006e-01
21,0,0.4,4.952582e-01,1.838086e-01,5.317679e-01
21,0,0.5,4.501468e-01,1.999114e-01,4.940067e-01
21,0,0.6,4.115525e-01,2.164223e-01,4.682388e-01
21,0,0.7,3.736056e-01,2.350290e-01,4.437378e-01
21,0,0.8,3.440796e-01,2.529396e-01,4.278863e-01
21,0,0.9,3.153581e-01,2.709197e-01,4.201747e-01
21,0,1.0,3.135635e-01,2.930786e-01,4.326727e-01
21,1,0.0,7.227577e-01,1.008071e-01,7.305973e-01
21,1,0.1,6.801574e-01,1.051891e-01,6.887257e-01
21,1,0.2,6.367925e-01,1.152253e-01,6.482676e-01
21,1,0.3,5.916981e-01,1.276124e-01,6.082989e-01
21,1,0.4,5.449916e-01,1.405436e-01,5.634449e-01
21,1,0.5,4.946325e-01,1.555082e-01,5.190604e-01
21,1,0.6,4.470788e-01,1.710784e-01,4.832062e-01
21,1,0.7,4.053552e-01,1.895527e-01,4.505705e-01
21,1,0.8,3.652030e-01,2.104143e-01,4.266794e-01
21,1,0.9,3.331836e-01,2.355870e-01,4.149345e-01
21,1,1.0,3.312725e-01,2.616925e-01,4.335996e-01
21,2,0.0,6.763099e-01,1.225545e-01,6.891929e-01
21,2,0.1,6.403579e-01,1.241852e-01,6.553101e-01
21,2,0.2,6.034417e-01,1.320233e-01,6.199460e-01
21,2,0.3,5.587119e-01,1.404474e-01,5.805908e-01
21,2,0.4,5.163550e-01,1.498687e-01,5.395554e-01
21,2,0.5,4.783123e-01,1.590584e-01,5.069110e-01
21,2,0.6,4.425942e-01,1.698556e-01,4.778592e-01
21,2,0.7,4.160491e-01,1.810320e-01,4.554193e-01
21,2,0.8,3.866675e-01,1.936724e-01,4.340866e-01
21,2,0.9,3.653356e-01,2.061781e-01,4.205275e-01
21,2,1.0,3.762591e-01,2.198927e-01,4.379645e-01
21,3,0.0,7.916940e-01,1.018912e-01,7.973767e-01
21,3,0.1,7.437829e-01,1.085310e-01,7.521746e-01
21,3,0.2,6.895591e-01,1.212645e-01,7.012105e-01
21,3,0.3,6.310107e-01,1.363441e-01,6.490188e-01
21,3,0.4,5.730482e-01,1.521730e-01,5.977151e-01
21,3,0.5,5.149535e-01,1.702852e-01,5.475323e-01
21,3,0.6,4.598418e-01,1.905328e-01,5.038414e-01
21,3,0.7,4.093686e-01,2.131553e-01,4.675188e-01
21,3,0.8,3.616438e-01,2.376569e-01,4.417812e-01
21,3,0.9,3.252357e-01,2.653845e-01,4.262144e-01
21,3,1.0,3.182479e-01,2.914986e-01,4.381352e-01
21,4,0.0,7.202114e-01,1.023638e-01,7.285116e-01
21,4,0.1,6.708748e-01,1.065158e-01,6.810128e-01
21,4,0.2,6.160889e-01,1.170392e-01,6.290045e-01
21,4,0.3,5.603015e-01,1.284033e-01,5.768880e-01
21,4,0.4,5.075532e-01,1.411681e-01,5.289072e-01
21,4,0.5,4.568724e-01,1.555861e-01,4.853101e-01
21,4,0.6,4.129887e-01,1.710446e-01,4.512630e-01
21,4,0.7,3.733797e-01,1.878412e-01,4.202184e-01
21,4,0.8,3.364429e-01,2.053511e-01,3.983858e-01
21,4,0.9,3.063606e-01,2.256157e-01,3.863132e-01
21,4,1.0,3.070031e-01,2.477128e-01,4.017952e-01
21,5,0.0,4.804941e-01,1.400787e-01,5.027006e-01
21,5,0.1,4.556480e-01,1.384650e-01,4.786547e-01
21,5,0.2,4.324065e-01,1.432792e-01,4.588751e-01
21,5,0.3,4.123751e-01,1.481287e-01,4.423710e-01
21,5,0.4,3.924596e-01,1.534932e-01,4.254476e-01
21,5,0.5,3.733200e-01,1.598435e-01,4.092294e-01
21,5,0.6,3.545406e-01,1.667691e-01,3.925495e-01
21,5,0.7,3.368772e-01,1.720135e-01,3.818947e-01
21,5,0.8,3.235057e-01,1.795248e-01,3.738152e-01
21,5,0.9,3.138063e-01,1.869950e-01,3.657967e-01
21,5,1.0,3.342213e-01,1.939062e-01,3.868846e-01
21,6,0.0,5.998835e-01,1.247640e-01,6.131214e-01
21,6,0.1,5.723186e-01,1.245478e-01,5.873260e-01
21,6,0.2,5.398832e-01,1.297375e-01,5.572071e-01
21,6,0.3,5.081612e-01,1.356457e-01,5.266592e-01
21,6,0.4,4.788876e-01,1.420165e-01,4.986516e-01
21,6,0.5,4.475788e-01,1.492374e-01,4.729609e-01
21,6,0.6,4.196607e-01,1.569508e-01,4.484064e-01
21,6,0.7,3.986194e-01,1.650903e-01,4.322541e-01
21,6,0.8,3.791912e-01,1.754934e-01,4.177865e-01
21,6,0.9,3.632860e-01,1.861829e-01,4.088217e-01
21,6,1.0,3.794758e-01,1.989122e-01,4.299019e-01
21,7,0.0,7.765491e-01,9.885576e-02,7.840842e-01
21,7,0.1,7.339804e-01,1.025391e-01,7.408209e-01
21,7,0.2,6.824442e-01,1.124986e-01,6.948987e-01
21,7,0.3,6.298137e-01,1.236029e-01,6.434949e-01
21,7,0.4,5.751725e-01,1.364784e-01,5.942737e-01
21,7,0.5,5.210634e-01,1.503946e-01,5.454037e-01
21,7,0.6,4.681144e-01,1.672639e-01,5.034368e-01
21,7,0.7,4.180698e-01,1.869404e-01,4.634561e-01
21,7,0.8,3.757390e-01,2.084461e-01,4.352771e-01
21,7,0.9,3.401759e-01,2.319274e-01,4.180134e-01
21,7,1.0,3.366763e-01,2.592382e-01,4.349445e-01


==> tables/fig2_heatmap_int6_data.csv <==
source,size,row,bits,cell,knob,status,naive_ppl,selected_ppl,nll_reduction
docs/zoo_rows.md,340m,4,6,linear_none,R_QK,measured,25.706,20.818,0.21090643059466335
docs/zoo_rows.md,340m,4,6,linear_none,D_qk,measured,25.706,19.428,0.28000910320444156
docs/zoo_rows.md,340m,4,6,linear_none,R_V,measured,25.706,25.691,0.0005836916717268714
docs/zoo_rows.md,340m,4,6,linear_none,D_v,measured,25.706,25.681,0.0009730088143844927
docs/zoo_rows.md,340m,4,6,linear_none,eta,inapplicable,25.706,,
docs/zoo_rows.md,340m,4,6,linear_none,write,inapplicable,25.706,,
docs/zoo_rows.md,340m,4,6,linear_none,stack,measured,25.706,18.097,0.35097824900987595
docs/zoo_rows.md,340m,4,6,linear_none_beta,R_QK,measured,19.631,17.669,0.10529825779138317
docs/zoo_rows.md,340m,4,6,linear_none_beta,D_qk,measured,19.631,17.499,0.11496621298628609
docs/zoo_rows.md,340m,4,6,linear_none_beta,R_V,measured,19.631,19.668,-0.0018830001237965773
docs/zoo_rows.md,340m,4,6,linear_none_beta,D_v,measured,19.631,19.624,0.0003566424697081836
docs/zoo_rows.md,340m,4,6,linear_none_beta,eta,inapplicable,19.631,,
docs/zoo_rows.md,340m,4,6,linear_none_beta,write,measured,19.631,21.808,-0.10516692552828051
docs/zoo_rows.md,340m,4,6,linear_none_beta,stack,measured,19.631,17.089,0.13867496776112465
docs/zoo_rows.md,340m,4,6,mamba2,R_QK,measured,16.029,15.876,0.009591046722925068
docs/zoo_rows.md,340m,4,6,mamba2,D_qk,measured,16.029,15.722,0.019338576272179355
docs/zoo_rows.md,340m,4,6,mamba2,R_V,measured,16.029,16.023,0.00037439161800097555
docs/zoo_rows.md,340m,4,6,mamba2,D_v,measured,16.029,16.022,0.0004368038508191186
docs/zoo_rows.md,340m,4,6,mamba2,eta,measured,16.029,16.026,0.0001871782878652707
docs/zoo_rows.md,340m,4,6,mamba2,write,inapplicable,16.029,,
docs/zoo_rows.md,340m,4,6,mamba2,stack,measured,16.029,15.605,0.02680820592100113
docs/zoo_rows.md,340m,4,6,mamba2_beta,R_QK,measured,15.595,15.499,0.006174844344852785
docs/zoo_rows.md,340m,4,6,mamba2_beta,D_qk,measured,15.595,15.485,0.007078536634600472
docs/zoo_rows.md,340m,4,6,mamba2_beta,R_V,measured,15.595,15.586,0.000577274638397376
docs/zoo_rows.md,340m,4,6,mamba2_beta,D_v,measured,15.595,15.592,0.00019238785450679163
docs/zoo_rows.md,340m,4,6,mamba2_beta,eta,measured,15.595,15.596,-6.412106058428689e-05
docs/zoo_rows.md,340m,4,6,mamba2_beta,write,measured,15.595,15.641,-0.002945321632337864
docs/zoo_rows.md,340m,4,6,mamba2_beta,stack,measured,15.595,15.449,0.009406073729853968
docs/zoo_rows.md,340m,4,6,gla,R_QK,measured,15.651,15.7,-0.0031258996458969775
docs/zoo_rows.md,340m,4,6,gla,D_qk,measured,15.651,15.302,0.022551273898705152
docs/zoo_rows.md,340m,4,6,gla,R_V,measured,15.651,15.642,0.0005752085289457673
docs/zoo_rows.md,340m,4,6,gla,D_v,measured,15.651,15.653,-0.00012777919772058837
docs/zoo_rows.md,340m,4,6,gla,eta,measured,15.651,15.659,-0.0005110188549405596
docs/zoo_rows.md,340m,4,6,gla,write,inapplicable,15.651,,
docs/zoo_rows.md,340m,4,6,gla,stack,measured,15.651,15.302,0.022551273898705152
docs/zoo_rows.md,340m,4,6,gla_beta,R_QK,measured,15.54,15.56,-0.0012861738107442296
docs/zoo_rows.md,340m,4,6,gla_beta,D_qk,measured,15.54,15.418,0.007881686902431035
docs/zoo_rows.md,340m,4,6,gla_beta,R_V,measured,15.54,15.542,-0.0001286918475490902
docs/zoo_rows.md,340m,4,6,gla_beta,D_v,measured,15.54,15.541,-6.434799397351789e-05
docs/zoo_rows.md,340m,4,6,gla_beta,eta,measured,15.54,15.542,-0.0001286918475490902
docs/zoo_rows.md,340m,4,6,gla_beta,write,measured,15.54,15.624,-0.005390848634876534
docs/zoo_rows.md,340m,4,6,gla_beta,stack,measured,15.54,15.415,0.008076283601387613
docs/zoo_rows.md,340m,4,6,deltanet,R_QK,measured,15.925,15.778,0.009273636785329253
docs/zoo_rows.md,340m,4,6,deltanet,D_qk,inapplicable,15.925,,
docs/zoo_rows.md,340m,4,6,deltanet,R_V,measured,15.925,15.918,0.00043965707456950344
docs/zoo_rows.md,340m,4,6,deltanet,D_v,measured,15.925,15.927,-0.00012558081141699783
docs/zoo_rows.md,340m,4,6,deltanet,eta,inapplicable,15.925,,
docs/zoo_rows.md,340m,4,6,deltanet,write,measured,15.925,15.843,0.0051624390653213035
docs/zoo_rows.md,340m,4,6,deltanet,stack,measured,15.925,15.769,0.009844214034777175
docs/zoo_rows.md,340m,4,6,gated_deltanet,R_QK,measured,15.168,15.055,0.007477783578968913
docs/zoo_rows.md,340m,4,6,gated_deltanet,D_qk,inapplicable,15.168,,
docs/zoo_rows.md,340m,4,6,gated_deltanet,R_V,measured,15.168,15.172,-0.00026367831398657886
docs/zoo_rows.md,340m,4,6,gated_deltanet,D_v,measured,15.168,15.165,0.0001978043721216484
docs/zoo_rows.md,340m,4,6,gated_deltanet,eta,measured,15.168,15.16,0.0005275652984403766
docs/zoo_rows.md,340m,4,6,gated_deltanet,write,measured,15.168,15.128,0.0026406141565095006
docs/zoo_rows.md,340m,4,6,gated_deltanet,stack,measured,15.168,15.042,0.008341657108454676
docs/zoo_rows.md,340m,4,6,kda,R_QK,measured,14.846,14.85,-0.00026939655335334235
docs/zoo_rows.md,340m,4,6,kda,D_qk,inapplicable,14.846,,
docs/zoo_rows.md,340m,4,6,kda,R_V,measured,14.846,14.845,6.736047963197427e-05
docs/zoo_rows.md,340m,4,6,kda,D_v,measured,14.846,14.846,0.0
docs/zoo_rows.md,340m,4,6,kda,eta,measured,14.846,14.85,-0.00026939655335334235
docs/zoo_rows.md,340m,4,6,kda,write,measured,14.846,14.846,0.0
docs/zoo_rows.md,340m,4,6,kda,stack,baseline,14.846,,0.0
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,R_QK,measured,24.916,24.089,0.03375486262713962
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,D_qk,measured,24.916,18.079,0.3207591236920217
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,R_V,measured,24.916,24.897,0.000762853107478559
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,D_v,measured,24.916,24.854,0.002491462008096196
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,eta,inapplicable,24.916,,
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,write,inapplicable,24.916,,
docs/zoo_rows.md,340m,4,6,linear_none_nonorm,stack,measured,24.916,18.071,0.3212017239758721
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,R_QK,measured,30.719,29.671,0.03471121785335332
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,D_qk,measured,30.719,21.042,0.3783609152802115
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,R_V,measured,30.719,30.834,-0.0037366215718400257
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,D_v,measured,30.719,30.721,-6.510416668962302e-05
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,eta,inapplicable,30.719,,
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,write,measured,30.719,40.032,-0.26479777861819304
docs/zoo_rows.md,340m,4,6,linear_none_beta_nonorm,stack,measured,30.719,20.738,0.39291358953022115
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,R_QK,measured,20.842,17.086,0.1987107668408089
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,D_qk,measured,20.842,18.178,0.13675810987365689
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,R_V,measured,20.842,20.813,0.0013923900941213935
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,D_v,measured,20.842,20.844,-9.595547673257125e-05
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,eta,measured,20.842,20.757,0.004086642385452008
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,write,inapplicable,20.842,,
docs/zoo_rows.md,340m,4,6,mamba2_nonorm,stack,measured,20.842,16.848,0.2127382261786161
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,R_QK,measured,17.665,16.306,0.0800521425703893
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,D_qk,measured,17.665,16.943,0.04173051163513914
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,R_V,measured,17.665,17.66,0.00028308563529450724
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,D_v,measured,17.665,17.665,0.0
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,eta,measured,17.665,17.573,0.00522164759839941
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,write,measured,17.665,17.94,-0.015447575819541641
docs/zoo_rows.md,340m,4,6,mamba2_beta_nonorm,stack,measured,17.665,16.264,0.08263120448506311
docs/zoo_rows.md,340m,4,6,gla_nonorm,R_QK,measured,20.282,20.492,-0.010300772887151245
docs/zoo_rows.md,340m,4,6,gla_nonorm,D_qk,measured,20.282,16.74,0.19193272812847537
docs/zoo_rows.md,340m,4,6,gla_nonorm,R_V,measured,20.282,20.264,0.0008878804904306361
docs/zoo_rows.md,340m,4,6,gla_nonorm,D_v,measured,20.282,20.263,0.0009372303066123724
docs/zoo_rows.md,340m,4,6,gla_nonorm,eta,measured,20.282,20.289,-0.0003450740711080668
docs/zoo_rows.md,340m,4,6,gla_nonorm,write,inapplicable,20.282,,
docs/zoo_rows.md,340m,4,6,gla_nonorm,stack,measured,20.282,16.739,0.1919924670693217
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,R_QK,measured,19.222,19.383,-0.008340936843045396
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,D_qk,measured,19.222,16.834,0.13265480561170842
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,R_V,measured,19.222,19.223,-5.2022369630495216e-05
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,D_v,measured,19.222,19.213,0.0004683231515282307
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,eta,measured,19.222,19.233,-0.0005720972721372548
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,write,measured,19.222,19.557,-0.01727782220941919
docs/zoo_rows.md,340m,4,6,gla_beta_nonorm,stack,measured,19.222,16.838,0.13241721948562038
docs/zoo_rows.md,340m,3,6,linear_none,R_QK,measured,30.694,25.699,0.177615115114599
docs/zoo_rows.md,340m,3,6,linear_none,D_qk,measured,30.694,23.151,0.2820292196093274
docs/zoo_rows.md,340m,3,6,linear_none,R_V,measured,30.694,25.728,0.17648730275634725
docs/zoo_rows.md,340m,3,6,linear_none,D_v,measured,30.694,25.772,0.17477856447650725
docs/zoo_rows.md,340m,3,6,linear_none,eta,inapplicable,30.694,,
docs/zoo_rows.md,340m,3,6,linear_none,write,inapplicable,30.694,,
docs/zoo_rows.md,340m,3,6,linear_none,stack,measured,30.694,18.138,0.526058010727527
docs/zoo_rows.md,340m,3,6,linear_none_beta,R_QK,measured,28.381,26.46,0.07008574850605849
docs/zoo_rows.md,340m,3,6,linear_none_beta,D_qk,measured,28.381,25.822,0.09449306544034125
docs/zoo_rows.md,340m,3,6,linear_none_beta,R_V,measured,28.381,20.028,0.34858861272516994
docs/zoo_rows.md,340m,3,6,linear_none_beta,D_v,measured,28.381,19.773,0.36140253645417564
docs/zoo_rows.md,340m,3,6,linear_none_beta,eta,inapplicable,28.381,,
docs/zoo_rows.md,340m,3,6,linear_none_beta,write,measured,28.381,28.242,0.004909675545807986
docs/zoo_rows.md,340m,3,6,linear_none_beta,stack,measured,28.381,17.388,0.4899395940663224
docs/zoo_rows.md,340m,3,6,mamba2,R_QK,measured,16.446,16.362,0.005120713457197451
docs/zoo_rows.md,340m,3,6,mamba2,D_qk,measured,16.446,16.124,0.01977344129378448
docs/zoo_rows.md,340m,3,6,mamba2,R_V,measured,16.446,16.052,0.02424883414403346
docs/zoo_rows.md,340m,3,6,mamba2,D_v,measured,16.446,16.036,0.025246091768443252
docs/zoo_rows.md,340m,3,6,mamba2,eta,measured,16.446,16.435,0.0006690794325211359
docs/zoo_rows.md,340m,3,6,mamba2,write,inapplicable,16.446,,
docs/zoo_rows.md,340m,3,6,mamba2,stack,measured,16.446,15.633,0.050698221953516656
docs/zoo_rows.md,340m,3,6,mamba2_beta,R_QK,measured,16.23,16.105,0.00773159874333779
docs/zoo_rows.md,340m,3,6,mamba2_beta,D_qk,measured,16.23,16.083,0.009098568012989668
docs/zoo_rows.md,340m,3,6,mamba2_beta,R_V,measured,16.23,15.641,0.036965709834395295
docs/zoo_rows.md,340m,3,6,mamba2_beta,D_v,measured,16.23,15.609,0.03901371055022368
docs/zoo_rows.md,340m,3,6,mamba2_beta,eta,measured,16.23,16.224,0.00036975411772720214
docs/zoo_rows.md,340m,3,6,mamba2_beta,write,measured,16.23,16.047,0.011339465309277123
docs/zoo_rows.md,340m,3,6,mamba2_beta,stack,measured,16.23,15.473,0.04776481201896435
docs/zoo_rows.md,340m,3,6,gla,R_QK,measured,16.048,16.113,-0.004042168371852333
docs/zoo_rows.md,340m,3,6,gla,D_qk,measured,16.048,15.646,0.025368937956690592
docs/zoo_rows.md,340m,3,6,gla,R_V,measured,16.048,15.661,0.024410685735282895
docs/zoo_rows.md,340m,3,6,gla,D_v,measured,16.048,15.653,0.024921639313493702
docs/zoo_rows.md,340m,3,6,gla,eta,measured,16.048,16.066,-0.0011210065320411107
docs/zoo_rows.md,340m,3,6,gla,write,inapplicable,16.048,,
docs/zoo_rows.md,340m,3,6,gla,stack,measured,16.048,15.309,0.047143340469635586
docs/zoo_rows.md,340m,3,6,gla_beta,R_QK,measured,16.046,16.08,-0.002116666419356035
docs/zoo_rows.md,340m,3,6,gla_beta,D_qk,measured,16.046,15.883,0.010210242478446218
docs/zoo_rows.md,340m,3,6,gla_beta,R_V,measured,16.046,15.56,0.030756078581218534
docs/zoo_rows.md,340m,3,6,gla_beta,D_v,measured,16.046,15.547,0.03159190336386045
docs/zoo_rows.md,340m,3,6,gla_beta,eta,measured,16.046,16.052,-0.00037385507320604743
docs/zoo_rows.md,340m,3,6,gla_beta,write,measured,16.046,15.989,0.003558611528180934
docs/zoo_rows.md,340m,3,6,gla_beta,stack,measured,16.046,15.44,0.0384980527348341
docs/zoo_rows.md,340m,3,6,deltanet,R_QK,measured,20.323,20.188,0.006664881130154097
docs/zoo_rows.md,340m,3,6,deltanet,D_qk,inapplicable,20.323,,
docs/zoo_rows.md,340m,3,6,deltanet,R_V,measured,20.323,16.145,0.23014284539793148
docs/zoo_rows.md,340m,3,6,deltanet,D_v,measured,20.323,16.138,0.23057651018185515
docs/zoo_rows.md,340m,3,6,deltanet,eta,inapplicable,20.323,,
docs/zoo_rows.md,340m,3,6,deltanet,write,measured,20.323,18.064,0.1178322422008639
docs/zoo_rows.md,340m,3,6,deltanet,stack,measured,20.323,15.871,0.24725970508274844
docs/zoo_rows.md,340m,3,6,gated_deltanet,R_QK,measured,17.064,16.98,0.004934800285848134
docs/zoo_rows.md,340m,3,6,gated_deltanet,D_qk,inapplicable,17.064,,
docs/zoo_rows.md,340m,3,6,gated_deltanet,R_V,measured,17.064,15.278,0.11055709604988151
docs/zoo_rows.md,340m,3,6,gated_deltanet,D_v,measured,17.064,15.236,0.11330993255269174
docs/zoo_rows.md,340m,3,6,gated_deltanet,eta,measured,17.064,17.054,0.0005862008491916016
docs/zoo_rows.md,340m,3,6,gated_deltanet,write,measured,17.064,15.902,0.07052609368975771
docs/zoo_rows.md,340m,3,6,gated_deltanet,stack,measured,17.064,15.103,0.12207758158484483
docs/zoo_rows.md,340m,3,6,kda,R_QK,measured,15.837,15.835,0.0001262945189856935
docs/zoo_rows.md,340m,3,6,kda,D_qk,inapplicable,15.837,,
docs/zoo_rows.md,340m,3,6,kda,R_V,measured,15.837,14.903,0.06078643954293318
docs/zoo_rows.md,340m,3,6,kda,D_v,measured,15.837,14.885,0.06199498004184922
docs/zoo_rows.md,340m,3,6,kda,eta,measured,15.837,15.854,-0.0010728599053751876
docs/zoo_rows.md,340m,3,6,kda,write,measured,15.837,15.567,0.017195685455876502
docs/zoo_rows.md,340m,3,6,kda,stack,measured,15.837,14.906,0.06058515805008669
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,R_QK,measured,31.582,29.824,0.05727389954127068
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,D_qk,measured,31.582,22.486,0.3396944447168835
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,R_V,measured,31.582,32.595,-0.03157156433205113
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,D_v,measured,31.582,25.271,0.2229298448115739
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,eta,inapplicable,31.582,,
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,write,inapplicable,31.582,,
docs/zoo_rows.md,340m,3,6,linear_none_nonorm,stack,measured,31.582,18.336,0.5437209975121224
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,R_QK,measured,100.247,93.348,0.0713026955392415
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,D_qk,measured,100.247,72.936,0.31805479626927713
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,R_V,measured,100.247,47.271,0.7517401409038605
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,D_v,measured,100.247,35.441,1.0397677985087932
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,eta,inapplicable,100.247,,
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,write,measured,100.247,59.557,0.5207033033800699
docs/zoo_rows.md,340m,3,6,linear_none_beta_nonorm,stack,measured,100.247,20.429,1.5906816805463624
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,R_QK,measured,21.479,17.506,0.20453203431187986
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,D_qk,measured,21.479,18.725,0.13721618421884285
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,R_V,measured,21.479,20.877,0.028427639091303553
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,D_v,measured,21.479,20.83,0.030681458349245565
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,eta,measured,21.479,21.393,0.0040119479078499325
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,write,inapplicable,21.479,,
docs/zoo_rows.md,340m,3,6,mamba2_nonorm,stack,measured,21.479,16.924,0.23834298076430527
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,R_QK,measured,18.844,17.213,0.09052964854842586
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,D_qk,measured,18.844,18.059,0.042550385367588456
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,R_V,measured,18.844,17.776,0.05834532794052049
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,D_v,measured,18.844,17.71,0.062065109043052576
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,eta,measured,18.844,18.744,0.0053208596323001695
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,write,measured,18.844,18.689,0.0082594453496292
docs/zoo_rows.md,340m,3,6,mamba2_beta_nonorm,stack,measured,18.844,16.326,0.14343563180863048
docs/zoo_rows.md,340m,3,6,gla_nonorm,R_QK,measured,20.977,21.179,-0.009583525288811774
docs/zoo_rows.md,340m,3,6,gla_nonorm,D_qk,measured,20.977,17.168,0.20037941352830993
docs/zoo_rows.md,340m,3,6,gla_nonorm,R_V,measured,20.977,20.596,0.018329717232757645
docs/zoo_rows.md,340m,3,6,gla_nonorm,D_v,measured,20.977,20.289,0.033347732155739905
docs/zoo_rows.md,340m,3,6,gla_nonorm,eta,measured,20.977,20.963,0.0006676204349071372
docs/zoo_rows.md,340m,3,6,gla_nonorm,write,inapplicable,20.977,,
docs/zoo_rows.md,340m,3,6,gla_nonorm,stack,measured,20.977,16.907,0.21569886206182326
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,R_QK,measured,20.523,20.713,-0.009215314026415324
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,D_qk,measured,20.523,17.873,0.13825501423872907
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,R_V,measured,20.523,19.342,0.05926731115219927
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,D_v,measured,20.523,19.258,0.06361964962887848
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,eta,measured,20.523,20.52,0.00014618814440195166
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,write,measured,20.523,20.214,0.015170774794499855
docs/zoo_rows.md,340m,3,6,gla_beta_nonorm,stack,measured,20.523,16.647,0.20931618843509686


==> tables/fig2_heatmap_int8_data.csv <==
source,size,row,bits,cell,knob,status,naive_ppl,selected_ppl,nll_reduction
docs/zoo_rows.md,340m,4,8,linear_none,R_QK,measured,19.482,17.736,0.0938944900347534
docs/zoo_rows.md,340m,4,8,linear_none,D_qk,measured,19.482,17.424,0.11164239615815923
docs/zoo_rows.md,340m,4,8,linear_none,R_V,measured,19.482,19.502,-0.0010260620641633314
docs/zoo_rows.md,340m,4,8,linear_none,D_v,measured,19.482,19.485,-0.00015397644190868505
docs/zoo_rows.md,340m,4,8,linear_none,eta,inapplicable,19.482,,
docs/zoo_rows.md,340m,4,8,linear_none,write,inapplicable,19.482,,
docs/zoo_rows.md,340m,4,8,linear_none,stack,measured,19.482,17.265,0.12080963150680814
docs/zoo_rows.md,340m,4,8,linear_none_beta,R_QK,measured,17.541,16.928,0.03557194218575434
docs/zoo_rows.md,340m,4,8,linear_none_beta,D_qk,measured,17.541,16.888,0.03793768731562362
docs/zoo_rows.md,340m,4,8,linear_none_beta,R_V,measured,17.541,17.519,0.0012549916079583358
docs/zoo_rows.md,340m,4,8,linear_none_beta,D_v,measured,17.541,17.54,5.70109176062246e-05
docs/zoo_rows.md,340m,4,8,linear_none_beta,eta,inapplicable,17.541,,
docs/zoo_rows.md,340m,4,8,linear_none_beta,write,measured,17.541,17.693,-0.008628083269222705
docs/zoo_rows.md,340m,4,8,linear_none_beta,stack,measured,17.541,16.798,0.043281166158207825
docs/zoo_rows.md,340m,4,8,mamba2,R_QK,measured,15.612,15.592,0.0012818871131088946
docs/zoo_rows.md,340m,4,8,mamba2,D_qk,measured,15.612,15.561,0.0032720652809957477
docs/zoo_rows.md,340m,4,8,mamba2,R_V,measured,15.612,15.608,0.00025624599755838946
docs/zoo_rows.md,340m,4,8,mamba2,D_v,measured,15.612,15.61,0.00012811479102797712
docs/zoo_rows.md,340m,4,8,mamba2,eta,measured,15.612,15.613,-6.40512410147023e-05
docs/zoo_rows.md,340m,4,8,mamba2,write,inapplicable,15.612,,
docs/zoo_rows.md,340m,4,8,mamba2,stack,measured,15.612,15.561,0.0032720652809957477
docs/zoo_rows.md,340m,4,8,mamba2_beta,R_QK,measured,15.443,15.433,0.000647752322169437
docs/zoo_rows.md,340m,4,8,mamba2_beta,D_qk,measured,15.443,15.431,0.0007773531517963012
docs/zoo_rows.md,340m,4,8,mamba2_beta,R_V,measured,15.443,15.439,0.00025905058107425906
docs/zoo_rows.md,340m,4,8,mamba2_beta,D_v,measured,15.443,15.444,-6.47521611260887e-05
docs/zoo_rows.md,340m,4,8,mamba2_beta,eta,measured,15.443,15.445,-0.00012950012968113535
docs/zoo_rows.md,340m,4,8,mamba2_beta,write,measured,15.443,15.446,-0.00019424390620822378
docs/zoo_rows.md,340m,4,8,mamba2_beta,stack,baseline,15.443,,0.0
docs/zoo_rows.md,340m,4,8,gla,R_QK,measured,15.124,15.126,-0.00013223140515122907
docs/zoo_rows.md,340m,4,8,gla,D_qk,measured,15.124,15.116,0.0005291005414439304
docs/zoo_rows.md,340m,4,8,gla,R_V,measured,15.124,15.121,0.00019837989815435644
docs/zoo_rows.md,340m,4,8,gla,D_v,measured,15.124,15.125,-6.61178882186735e-05
docs/zoo_rows.md,340m,4,8,gla,eta,measured,15.124,15.125,-6.61178882186735e-05
docs/zoo_rows.md,340m,4,8,gla,write,inapplicable,15.124,,
docs/zoo_rows.md,340m,4,8,gla,stack,baseline,15.124,,0.0
docs/zoo_rows.md,340m,4,8,gla_beta,R_QK,measured,15.322,15.323,-6.526350141005782e-05
docs/zoo_rows.md,340m,4,8,gla_beta,D_qk,measured,15.322,15.311,0.0007181797716710511
docs/zoo_rows.md,340m,4,8,gla_beta,R_V,measured,15.322,15.321,6.526776101265542e-05
docs/zoo_rows.md,340m,4,8,gla_beta,D_v,measured,15.322,15.32,0.00013053978218383264
docs/zoo_rows.md,340m,4,8,gla_beta,eta,measured,15.322,15.321,6.526776101265542e-05
docs/zoo_rows.md,340m,4,8,gla_beta,write,measured,15.322,15.325,-0.00019577772764593372
docs/zoo_rows.md,340m,4,8,gla_beta,stack,baseline,15.322,,0.0
docs/zoo_rows.md,340m,4,8,deltanet,R_QK,measured,15.698,15.693,0.0003185626480383651
docs/zoo_rows.md,340m,4,8,deltanet,D_qk,inapplicable,15.698,,
docs/zoo_rows.md,340m,4,8,deltanet,R_V,measured,15.698,15.69,0.0005097489596806783
docs/zoo_rows.md,340m,4,8,deltanet,D_v,measured,15.698,15.696,0.00012741288161482683
docs/zoo_rows.md,340m,4,8,deltanet,eta,inapplicable,15.698,,
docs/zoo_rows.md,340m,4,8,deltanet,write,measured,15.698,15.695,0.00019112541070503167
docs/zoo_rows.md,340m,4,8,deltanet,stack,baseline,15.698,,0.0
docs/zoo_rows.md,340m,4,8,gated_deltanet,R_QK,measured,15.019,15.012,0.0004661849506692498
docs/zoo_rows.md,340m,4,8,gated_deltanet,D_qk,inapplicable,15.019,,
docs/zoo_rows.md,340m,4,8,gated_deltanet,R_V,measured,15.019,15.015,0.00026636478815018075
docs/zoo_rows.md,340m,4,8,gated_deltanet,D_v,measured,15.019,15.018,6.658454575148931e-05
docs/zoo_rows.md,340m,4,8,gated_deltanet,eta,measured,15.019,15.019,0.0
docs/zoo_rows.md,340m,4,8,gated_deltanet,write,measured,15.019,15.017,0.0001331735253001687
docs/zoo_rows.md,340m,4,8,gated_deltanet,stack,baseline,15.019,,0.0
docs/zoo_rows.md,340m,4,8,kda,R_QK,measured,14.511,14.514,-0.00020671834698938871
docs/zoo_rows.md,340m,4,8,kda,D_qk,inapplicable,14.511,,
docs/zoo_rows.md,340m,4,8,kda,R_V,measured,14.511,14.507,0.00027569095219072415
docs/zoo_rows.md,340m,4,8,kda,D_v,measured,14.511,14.509,0.00013783597540758388
docs/zoo_rows.md,340m,4,8,kda,eta,measured,14.511,14.507,0.00027569095219072415
docs/zoo_rows.md,340m,4,8,kda,write,measured,14.511,14.508,0.0002067610882999947
docs/zoo_rows.md,340m,4,8,kda,stack,baseline,14.511,,0.0
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,R_QK,measured,17.797,18.183,-0.021457187869409023
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,D_qk,measured,17.797,17.372,0.024170189095273225
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,R_V,measured,17.797,17.791,0.00033719231521005667
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,D_v,measured,17.797,17.789,0.0004496150247157106
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,eta,inapplicable,17.797,,
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,write,inapplicable,17.797,,
docs/zoo_rows.md,340m,4,8,linear_none_nonorm,stack,measured,17.797,17.388,0.023249590641302914
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,R_QK,measured,18.744,19.44,-0.036459097826798556
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,D_qk,measured,18.744,18.135,0.033029928470628744
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,R_V,measured,18.744,18.988,-0.012933499483577107
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,D_v,measured,18.744,18.751,-0.000373383122087046
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,eta,inapplicable,18.744,,
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,write,measured,18.744,20.263,-0.07792286167769776
docs/zoo_rows.md,340m,4,8,linear_none_beta_nonorm,stack,measured,18.744,17.902,0.045961262756747216
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,R_QK,measured,16.911,16.744,0.009924312623849183
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,D_qk,measured,16.911,16.8,0.00658541135833436
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,R_V,measured,16.911,16.907,0.00023656041271832734
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,D_v,measured,16.911,16.914,-0.00017738359248283304
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,eta,measured,16.911,16.901,0.0005915059914567667
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,write,inapplicable,16.911,,
docs/zoo_rows.md,340m,4,8,mamba2_nonorm,stack,measured,16.911,16.735,0.010461963104257769
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,R_QK,measured,16.266,16.198,0.004189261917785137
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,D_qk,measured,16.266,16.244,0.0013534299205319286
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,R_V,measured,16.266,16.263,0.0001844507982724103
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,D_v,measured,16.266,16.265,6.147981926847199e-05
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,eta,measured,16.266,16.263,0.0001844507982724103
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,write,measured,16.266,16.281,-0.0009217440047939859
docs/zoo_rows.md,340m,4,8,mamba2_beta_nonorm,stack,measured,16.266,16.194,0.004436236480660893
docs/zoo_rows.md,340m,4,8,gla_nonorm,R_QK,measured,16.282,16.289,-0.00042983022368206167
docs/zoo_rows.md,340m,4,8,gla_nonorm,D_qk,measured,16.282,16.1,0.011240931161368524
docs/zoo_rows.md,340m,4,8,gla_nonorm,R_V,measured,16.282,16.278,0.0002457002469363095
docs/zoo_rows.md,340m,4,8,gla_nonorm,D_v,measured,16.282,16.279,0.00018426952541321902
docs/zoo_rows.md,340m,4,8,gla_nonorm,eta,measured,16.282,16.28,0.00012284257739169632
docs/zoo_rows.md,340m,4,8,gla_nonorm,write,inapplicable,16.282,,
docs/zoo_rows.md,340m,4,8,gla_nonorm,stack,measured,16.282,16.099,0.011303044891628639
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,R_QK,measured,16.009,16.015,-0.0003747189651641028
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,D_qk,measured,16.009,15.935,0.004633116226657756
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,R_V,measured,16.009,16.007,0.00012493753139674197
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,D_v,measured,16.009,16.012,-0.0001873770343698093
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,eta,measured,16.009,16.009,0.0
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,write,measured,16.009,16.024,-0.00093653426755974
docs/zoo_rows.md,340m,4,8,gla_beta_nonorm,stack,measured,16.009,15.935,0.004633116226657756
docs/zoo_rows.md,340m,3,8,linear_none,R_QK,measured,19.576,17.816,0.09420739618530415
docs/zoo_rows.md,340m,3,8,linear_none,D_qk,measured,19.576,17.492,0.11256069258969642
docs/zoo_rows.md,340m,3,8,linear_none,R_V,measured,19.576,19.496,0.0040950098174654895
docs/zoo_rows.md,340m,3,8,linear_none,D_v,measured,19.576,19.505,0.0036334831817508083
docs/zoo_rows.md,340m,3,8,linear_none,eta,inapplicable,19.576,,
docs/zoo_rows.md,340m,3,8,linear_none,write,inapplicable,19.576,,
docs/zoo_rows.md,340m,3,8,linear_none,stack,measured,19.576,17.285,0.12446525276678266
docs/zoo_rows.md,340m,3,8,linear_none_beta,R_QK,measured,18.104,17.406,0.039317933963914385
docs/zoo_rows.md,340m,3,8,linear_none_beta,D_qk,measured,18.104,17.352,0.04242513480666285
docs/zoo_rows.md,340m,3,8,linear_none_beta,R_V,measured,18.104,17.533,0.03204808884324485
docs/zoo_rows.md,340m,3,8,linear_none_beta,D_v,measured,18.104,17.545,0.03136389929605774
docs/zoo_rows.md,340m,3,8,linear_none_beta,eta,inapplicable,18.104,,
docs/zoo_rows.md,340m,3,8,linear_none_beta,write,measured,18.104,18.071,0.00182446491520908
docs/zoo_rows.md,340m,3,8,linear_none_beta,stack,measured,18.104,16.809,0.07421845107997897
docs/zoo_rows.md,340m,3,8,mamba2,R_QK,measured,15.633,15.617,0.0010240000894782932
docs/zoo_rows.md,340m,3,8,mamba2,D_qk,measured,15.633,15.582,0.0032676626865208737
docs/zoo_rows.md,340m,3,8,mamba2,R_V,measured,15.633,15.614,0.0012161168970880251
docs/zoo_rows.md,340m,3,8,mamba2,D_v,measured,15.633,15.609,0.0015363936189109906
docs/zoo_rows.md,340m,3,8,mamba2,eta,measured,15.633,15.635,-0.00012792631461739647
docs/zoo_rows.md,340m,3,8,mamba2,write,inapplicable,15.633,,
docs/zoo_rows.md,340m,3,8,mamba2,stack,baseline,15.633,,0.0
docs/zoo_rows.md,340m,3,8,mamba2_beta,R_QK,measured,15.469,15.459,0.0006466632403309022
docs/zoo_rows.md,340m,3,8,mamba2_beta,D_qk,measured,15.469,15.458,0.0007113525698484662
docs/zoo_rows.md,340m,3,8,mamba2_beta,R_V,measured,15.469,15.438,0.002006018726865766
docs/zoo_rows.md,340m,3,8,mamba2_beta,D_v,measured,15.469,15.44,0.0018764766578977094
docs/zoo_rows.md,340m,3,8,mamba2_beta,eta,measured,15.469,15.471,-0.00012928248240378767
docs/zoo_rows.md,340m,3,8,mamba2_beta,write,measured,15.469,15.461,0.0005172971340702965
docs/zoo_rows.md,340m,3,8,mamba2_beta,stack,baseline,15.469,,0.0
docs/zoo_rows.md,340m,3,8,gla,R_QK,measured,15.143,15.144,-6.60349325032017e-05
docs/zoo_rows.md,340m,3,8,gla,D_qk,measured,15.143,15.131,0.0007927595050848445
docs/zoo_rows.md,340m,3,8,gla,R_V,measured,15.143,15.123,0.0013216152059151343
docs/zoo_rows.md,340m,3,8,gla,D_v,measured,15.143,15.124,0.0012554929458320028
docs/zoo_rows.md,340m,3,8,gla,eta,measured,15.143,15.143,0.0
docs/zoo_rows.md,340m,3,8,gla,write,inapplicable,15.143,,
docs/zoo_rows.md,340m,3,8,gla,stack,baseline,15.143,,0.0
docs/zoo_rows.md,340m,3,8,gla_beta,R_QK,measured,15.337,15.339,-0.00013039509732917017
docs/zoo_rows.md,340m,3,8,gla_beta,D_qk,measured,15.337,15.33,0.0004565167849200339
docs/zoo_rows.md,340m,3,8,gla_beta,R_V,measured,15.337,15.322,0.0009785055740136003
docs/zoo_rows.md,340m,3,8,gla_beta,D_v,measured,15.337,15.323,0.0009132420726035257
docs/zoo_rows.md,340m,3,8,gla_beta,eta,measured,15.337,15.337,0.0
docs/zoo_rows.md,340m,3,8,gla_beta,write,measured,15.337,15.336,6.52039252993393e-05
docs/zoo_rows.md,340m,3,8,gla_beta,stack,baseline,15.337,,0.0
docs/zoo_rows.md,340m,3,8,deltanet,R_QK,measured,15.936,15.932,0.0002510355228446088
docs/zoo_rows.md,340m,3,8,deltanet,D_qk,inapplicable,15.936,,
docs/zoo_rows.md,340m,3,8,deltanet,R_V,measured,15.936,15.7,0.01491998848798013
docs/zoo_rows.md,340m,3,8,deltanet,D_v,measured,15.936,15.714,0.014028666088612599
docs/zoo_rows.md,340m,3,8,deltanet,eta,inapplicable,15.936,,
docs/zoo_rows.md,340m,3,8,deltanet,write,measured,15.936,15.809,0.008001302728191727
docs/zoo_rows.md,340m,3,8,deltanet,stack,measured,15.936,15.693,0.015365947785658723
docs/zoo_rows.md,340m,3,8,gated_deltanet,R_QK,measured,15.124,15.114,0.0006614194301583598
docs/zoo_rows.md,340m,3,8,gated_deltanet,D_qk,inapplicable,15.124,,
docs/zoo_rows.md,340m,3,8,gated_deltanet,R_V,measured,15.124,15.023,0.006700525948399892
docs/zoo_rows.md,340m,3,8,gated_deltanet,D_v,measured,15.124,15.013,0.007366393598518673
docs/zoo_rows.md,340m,3,8,gated_deltanet,eta,measured,15.124,15.131,-0.00046273344074728074
docs/zoo_rows.md,340m,3,8,gated_deltanet,write,measured,15.124,15.045,0.005237175946677852
docs/zoo_rows.md,340m,3,8,gated_deltanet,stack,measured,15.124,15.02,0.00690023969269786
docs/zoo_rows.md,340m,3,8,kda,R_QK,measured,14.559,14.561,-0.00013736263757865787
docs/zoo_rows.md,340m,3,8,kda,D_qk,inapplicable,14.559,,
docs/zoo_rows.md,340m,3,8,kda,R_V,measured,14.559,14.51,0.0033712921950923725
docs/zoo_rows.md,340m,3,8,kda,D_v,measured,14.559,14.511,0.003302376582233086
docs/zoo_rows.md,340m,3,8,kda,eta,measured,14.559,14.559,0.0
docs/zoo_rows.md,340m,3,8,kda,write,measured,14.559,14.537,0.0015122356470009715
docs/zoo_rows.md,340m,3,8,kda,stack,baseline,14.559,,0.0
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,R_QK,measured,17.936,18.337,-0.022111010237223422
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,D_qk,measured,17.936,17.505,0.024323311923175144
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,R_V,measured,17.936,18.519,-0.031987365750064285
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,D_v,measured,17.936,17.798,0.007723774895133764
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,eta,inapplicable,17.936,,
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,write,inapplicable,17.936,,
docs/zoo_rows.md,340m,3,8,linear_none_nonorm,stack,measured,17.936,17.384,0.03125962337567557
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,R_QK,measured,27.778,27.958,-0.006459043554909595
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,D_qk,measured,27.778,26.508,0.046797766268046846
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,R_V,measured,27.778,20.049,0.32606506329698437
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,D_v,measured,27.778,18.976,0.3810693176787123
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,eta,inapplicable,27.778,,
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,write,measured,27.778,21.327,0.2642704648785714
docs/zoo_rows.md,340m,3,8,linear_none_beta_nonorm,stack,measured,27.778,17.453,0.4647327868513276
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,R_QK,measured,16.938,16.763,0.010385541850266272
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,D_qk,measured,16.938,16.82,0.006990963954605297
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,R_V,measured,16.938,16.914,0.0014179371393766254
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,D_v,measured,16.938,16.911,0.0015953207318595544
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,eta,measured,16.938,16.927,0.0006496382924470207
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,write,inapplicable,16.938,,
docs/zoo_rows.md,340m,3,8,mamba2_nonorm,stack,measured,16.938,16.751,0.011101660517857641
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,R_QK,measured,16.299,16.234,0.0039959478985115955
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,D_qk,measured,16.299,16.278,0.0012892533326460441
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,R_V,measured,16.299,16.267,0.0019652404531793274
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,D_v,measured,16.299,16.264,0.0021496799114502437
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,eta,measured,16.299,16.3,-6.135157522095918e-05
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,write,measured,16.299,16.298,6.135533946782557e-05
docs/zoo_rows.md,340m,3,8,mamba2_beta_nonorm,stack,measured,16.299,16.197,0.006277716333236119
docs/zoo_rows.md,340m,3,8,gla_nonorm,R_QK,measured,16.298,16.306,-0.0004907373426912239
docs/zoo_rows.md,340m,3,8,gla_nonorm,D_qk,measured,16.298,16.115,0.011291885630626892
docs/zoo_rows.md,340m,3,8,gla_nonorm,R_V,measured,16.298,16.288,0.0006137605299157904
docs/zoo_rows.md,340m,3,8,gla_nonorm,D_v,measured,16.298,16.277,0.0012893324886667575
docs/zoo_rows.md,340m,3,8,gla_nonorm,eta,measured,16.298,16.295,0.00018408860850304353
docs/zoo_rows.md,340m,3,8,gla_nonorm,write,inapplicable,16.298,,
docs/zoo_rows.md,340m,3,8,gla_nonorm,stack,measured,16.298,16.117,0.011167785357446785
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,R_QK,measured,16.036,16.046,-0.0006234025512035833
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,D_qk,measured,16.036,15.971,0.00406161710608833
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,R_V,measured,16.036,16.011,0.0015602087603430945
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,D_v,measured,16.036,16.01,0.0016226677716371712
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,eta,measured,16.036,16.039,-0.00018706157498040067
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,write,measured,16.036,16.037,-6.235774641111548e-05
docs/zoo_rows.md,340m,3,8,gla_beta_nonorm,stack,measured,16.036,15.936,0.0062554939380182915


==> tables/fig3a_stress_int6_data.csv <==
source,size,cell,fp_ppl,naive_ppl,stack_ppl,naive_excess_nll,stack_excess_nll
docs/zoo_rows.md,340m,linear_none,17.117,30.694,18.138,0.5839950740393759,0.05793706331184886
docs/zoo_rows.md,340m,linear_none_beta,16.688,28.381,17.388,0.5310300089344516,0.041090414868129185
docs/zoo_rows.md,340m,mamba2,15.553,16.446,15.633,0.0558287404862808,0.005130518532764081
docs/zoo_rows.md,340m,mamba2_beta,15.42,16.23,15.473,0.05119601339131645,0.0034312013723521335
docs/zoo_rows.md,340m,gla,15.104,16.048,15.309,0.06062462181643484,0.0134812813467992
docs/zoo_rows.md,340m,gla_beta,15.308,16.046,15.44,0.04708402976800847,0.008585977033174355
docs/zoo_rows.md,340m,deltanet,15.678,20.323,15.871,0.2594947938416396,0.012235088758891009
docs/zoo_rows.md,340m,gated_deltanet,15.004,17.064,15.103,0.1286541489494086,0.006576567364563635
docs/zoo_rows.md,340m,kda,14.489,15.837,14.906,0.08895923367100356,0.02837407562091676
docs/zoo_rows.md,340m,linear_none_nonorm,17.23,31.582,18.336,0.6059352875046131,0.06221428999249073
docs/zoo_rows.md,340m,mamba2_nonorm,16.721,21.479,16.924,0.25041029914159413,0.012067318377289088
docs/zoo_rows.md,340m,gla_nonorm,16.07,20.977,16.907,0.2664724196672314,0.05077355760540819
docs/zoo_rows.md,340m,linear_none_beta_nonorm,16.98,100.247,20.429,1.7756009596686775,0.18491927912231498
docs/zoo_rows.md,340m,mamba2_beta_nonorm,16.189,18.844,16.326,0.1518625615784259,0.008426929769795392
docs/zoo_rows.md,340m,gla_beta_nonorm,15.891,20.523,16.647,0.2557932972164713,0.04647710878137445
docs/zoo_rows_1p3b.md,1.3b,linear_none_beta,10.276,148.173,10.842,2.6685694307816035,0.05361640159050946
docs/zoo_rows_1p3b.md,1.3b,mamba2_beta,9.755,12.687,9.802,0.2627978730833865,0.0048064724122810105
docs/zoo_rows_1p3b.md,1.3b,gla_beta,9.189,10.115,9.263,0.096012354100961,0.008020853753142631
docs/zoo_rows_1p3b.md,1.3b,deltanet,9.917,46.639,10.111,1.5481866447850636,0.01937348390527402
docs/zoo_rows_1p3b.md,1.3b,gated_deltanet,9.727,11.401,9.788,0.15879554696427944,0.006251621693122045
docs/zoo_rows_1p3b.md,1.3b,kda,9.46,10.741,9.653,0.12699581155212283,0.02019636480269109


==> tables/fig3b_storage_pairs_data.csv <==
source,size,cell,bits,naive_ppl,rotated_ppl,canonical_ppl,canonical_minus_naive_nll,canonical_minus_rotated_nll
docs/zoo_rows.md,340m,linear_none,8,19.576,22.901,19.496,-0.004095009817465582,-0.16097126140613496
docs/zoo_rows.md,340m,linear_none_beta,8,18.104,21.535,17.533,-0.03204808884324484,-0.20559469901808253
docs/zoo_rows.md,340m,mamba2,8,15.633,15.634,15.614,-0.001216116897087939,-0.0012800821000395076
docs/zoo_rows.md,340m,mamba2_beta,8,15.469,15.441,15.438,-0.002006018726865632,-0.0001943068110649986
docs/zoo_rows.md,340m,gla,8,15.143,15.123,15.123,-0.0013216152059150694,0.0
docs/zoo_rows.md,340m,gla_beta,8,15.337,15.321,15.322,-0.000978505574013675,6.526776101265542e-05
docs/zoo_rows.md,340m,deltanet,8,15.936,15.699,15.7,-0.01491998848798012,6.369629608182328e-05
docs/zoo_rows.md,340m,gated_deltanet,8,15.124,15.022,15.023,-0.0067005259483998315,6.656681646654966e-05
docs/zoo_rows.md,340m,kda,8,14.559,14.509,14.51,-0.0033712921950923647,6.892036254841564e-05
docs/zoo_rows.md,340m,linear_none_nonorm,8,17.936,18.688,18.519,0.031987365750064264,-0.009084374565948102
docs/zoo_rows.md,340m,mamba2_nonorm,8,16.938,16.907,16.914,-0.0014179371393766304,0.0004139440052013164
docs/zoo_rows.md,340m,gla_nonorm,8,16.298,16.292,16.288,-0.0006137605299156604,-0.0002455494180539527
docs/zoo_rows.md,340m,linear_none_beta_nonorm,8,27.778,20.969,20.049,-0.32606506329698437,-0.04486587940756587
docs/zoo_rows.md,340m,mamba2_beta_nonorm,8,16.299,16.262,16.267,-0.0019652404531793825,0.00030741799867042987
docs/zoo_rows.md,340m,gla_beta_nonorm,8,16.036,16.012,16.011,-0.0015602087603432235,-6.245511040978899e-05
docs/zoo_rows.md,340m,linear_none,6,30.694,28.572,25.728,-0.17648730275634728,-0.10484732429617012
docs/zoo_rows.md,340m,linear_none_beta,6,28.381,23.104,20.028,-0.3485886127251699,-0.14287446824271738
docs/zoo_rows.md,340m,mamba2,6,16.446,16.073,16.052,-0.02424883414403357,-0.0013073931823337289
docs/zoo_rows.md,340m,mamba2_beta,6,16.23,15.645,15.641,-0.03696570983439544,-0.00025570542874091333
docs/zoo_rows.md,340m,gla,6,16.048,15.668,15.661,-0.024410685735282857,-0.00044687031928807095
docs/zoo_rows.md,340m,gla_beta,6,16.046,15.559,15.56,-0.030756078581218673,6.426941741998568e-05
docs/zoo_rows.md,340m,deltanet,6,20.323,16.149,16.145,-0.23014284539793153,-0.0002477240366914458
docs/zoo_rows.md,340m,gated_deltanet,6,17.064,15.277,15.278,-0.1105570960498815,6.545573558221111e-05
docs/zoo_rows.md,340m,kda,6,15.837,14.904,14.903,-0.06078643954293304,-6.709833263160913e-05
docs/zoo_rows.md,340m,linear_none_nonorm,6,31.582,32.679,32.595,0.03157156433205112,-0.0025737673919155888
docs/zoo_rows.md,340m,mamba2_nonorm,6,21.479,20.899,20.877,-0.02842763909130361,-0.0010532364052916686
docs/zoo_rows.md,340m,gla_nonorm,6,20.977,20.598,20.596,-0.018329717232757586,-9.71015197150412e-05
docs/zoo_rows.md,340m,linear_none_beta_nonorm,6,100.247,49.765,47.271,-0.7517401409038605,-0.05141492605000866
docs/zoo_rows.md,340m,mamba2_beta_nonorm,6,18.844,17.774,17.776,-0.05834532794052052,0.00011251758099065854
docs/zoo_rows.md,340m,gla_beta_nonorm,6,20.523,19.349,19.342,-0.05926731115219929,-0.00036184125902022433


==> tables/figA_response_eta_int6_data.csv <==
cell,bits,policy,knob,value,rqk,excess_nll,time,tag,arm,calibration_n,calibration_seed,calibration_seqlen
mamba2,6,kernel_static,eta,0.0,False,0.01543907651708798,2026-09-18T10:22:28,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,eta,0.25,False,0.015358527698210889,2026-09-18T10:16:42,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,eta,0.5,False,0.015470593854071346,2026-09-18T10:19:43,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,eta,0.75,False,0.015303154169780786,2026-09-18T10:22:44,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,eta,1.0,False,0.015519679222502525,2026-09-18T10:25:43,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,eta,0.0,False,0.030571270430485242,2026-09-19T14:12:31,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,eta,0.25,False,0.030476110377747112,2026-09-19T14:06:16,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,eta,0.5,False,0.029975181328332656,2026-09-19T14:12:12,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,eta,0.75,False,0.02939493230260659,2026-09-19T14:06:54,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,eta,1.0,False,0.030144287811613157,2026-09-19T14:08:03,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,eta,0.0,False,0.05957946603454012,2026-09-19T12:21:36,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,eta,0.25,False,0.055143860912378884,2026-09-19T12:27:20,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,eta,0.5,False,0.055287877591174706,2026-09-19T12:21:22,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,eta,0.75,False,0.055564711995035765,2026-09-19T12:27:09,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,eta,1.0,False,0.05583451117954974,2026-09-19T12:23:20,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,eta,0.0,False,0.006765214114374807,2026-09-18T10:44:52,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,eta,0.25,False,0.006620042969904372,2026-09-18T10:22:51,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,eta,0.5,False,0.007021531332442432,2026-09-18T10:26:29,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,eta,0.75,False,0.006994385578844131,2026-09-18T10:30:08,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,eta,1.0,False,0.006993709996392816,2026-09-18T10:33:46,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,eta,0.0,False,0.012103942445142124,2026-09-19T14:21:29,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,eta,0.25,False,0.011833339295474143,2026-09-19T14:15:08,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,eta,0.5,False,0.011616583960601279,2026-09-19T14:21:06,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,eta,0.75,False,0.011377218284001067,2026-09-19T14:14:57,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,eta,1.0,False,0.011290934767257621,2026-09-19T14:20:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,eta,0.0,False,0.06512868270717442,2026-09-19T12:27:05,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,eta,0.25,False,0.05124155131104979,2026-09-19T12:32:59,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,eta,0.5,False,0.05085355374794576,2026-09-19T12:27:00,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,eta,0.75,False,0.050726343349535075,2026-09-19T12:32:48,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,eta,1.0,False,0.051190312760093004,2026-09-19T06:08:16,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,eta,0.0,False,0.013657102598289672,2026-09-18T10:41:53,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,eta,0.25,False,0.013464373853309564,2026-09-18T10:50:52,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,eta,0.5,False,0.013408616368078441,2026-09-18T10:43:12,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,eta,0.75,False,0.013538068641859802,2026-09-18T10:42:59,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,eta,1.0,False,0.013583603450846748,2026-09-18T10:51:44,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,eta,0.0,False,0.03611108726379797,2026-09-19T14:45:37,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,eta,0.25,False,0.03576321453005482,2026-09-19T14:29:51,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,eta,0.5,False,0.0358326038175405,2026-09-19T14:46:21,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,eta,0.75,False,0.035818287721365305,2026-09-19T14:28:02,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,eta,1.0,False,0.035598281422485556,2026-09-19T14:47:08,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,eta,0.0,False,0.0617747231675172,2026-09-19T12:38:52,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,eta,0.25,False,0.06145092636160854,2026-09-19T12:55:47,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,eta,0.5,False,0.061376344438972996,2026-09-19T12:41:17,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,eta,0.75,False,0.06063651836474193,2026-09-19T12:57:42,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,eta,1.0,False,0.06066504276201723,2026-09-19T12:39:01,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,eta,0.0,False,0.009434048904631176,2026-09-18T11:12:36,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,eta,0.25,False,0.009712458999683538,2026-09-18T11:02:01,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,eta,0.5,False,0.009339315030988615,2026-09-18T11:00:01,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,eta,0.75,False,0.009310738817376318,2026-09-18T11:00:36,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,eta,1.0,False,0.009550371059865448,2026-09-18T11:00:15,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,eta,0.0,False,0.015007031053309916,2026-09-19T14:51:32,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,eta,0.25,False,0.01517363668788052,2026-09-19T14:36:52,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,eta,0.5,False,0.015031578746718122,2026-09-19T14:53:02,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,eta,0.75,False,0.015040599872630178,2026-09-19T14:36:13,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,eta,1.0,False,0.01502752841881616,2026-09-19T14:51:56,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,eta,0.0,False,0.04758934240171708,2026-09-19T12:49:08,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,eta,0.25,False,0.047908758755093483,2026-09-19T13:05:10,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,eta,0.5,False,0.04719447453799219,2026-09-19T12:49:08,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,eta,0.75,False,0.047466252566298994,2026-09-19T13:05:37,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,eta,1.0,False,0.04706788894180214,2026-09-19T12:51:18,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,eta,0.0,False,0.007864459212406416,2026-09-18T11:23:53,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,eta,0.25,False,0.007861179854983913,2026-09-18T11:25:00,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,eta,0.5,False,0.007831097555296651,2026-09-18T11:33:16,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,eta,0.75,False,0.0076859077799587006,2026-09-18T11:41:31,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,eta,1.0,False,0.007885459457883215,2026-09-18T11:49:47,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,eta,0.0,False,0.010476643066067215,2026-09-19T14:48:09,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,eta,0.25,False,0.010423679912872519,2026-09-19T14:37:09,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,eta,0.5,False,0.010350457822565495,2026-09-19T14:45:06,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,eta,0.75,False,0.010469409546642439,2026-09-19T14:37:10,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,eta,1.0,False,0.010887106731945373,2026-09-19T14:43:58,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,eta,0.0,False,0.1558703517035971,2026-09-19T13:09:38,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,eta,0.25,False,0.12923958489995702,2026-09-19T13:06:38,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,eta,0.5,False,0.126554097899942,2026-09-19T13:14:34,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,eta,0.75,False,0.12810449951619196,2026-09-19T13:04:35,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,eta,1.0,False,0.12866186392713352,2026-09-19T06:10:39,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,eta,0.0,False,0.018564462740641385,2026-09-18T12:08:07,n_e3,"rho=1,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,eta,0.25,False,0.018705624863053494,2026-09-18T11:38:54,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,eta,0.5,False,0.018681722381044263,2026-09-18T11:49:56,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,eta,0.75,False,0.018811434934203675,2026-09-18T11:52:29,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,eta,1.0,False,0.018645544564747762,2026-09-18T11:39:57,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,eta,0.0,False,0.024473419824578624,2026-09-19T15:30:00,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,eta,0.25,False,0.024418823683779678,2026-09-19T15:07:50,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,eta,0.5,False,0.024603410872463094,2026-09-19T15:30:07,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,eta,0.75,False,0.024325810687651828,2026-09-19T15:10:50,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,eta,1.0,False,0.024359214140402763,2026-09-19T15:33:22,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,eta,0.0,False,0.09003207546687131,2026-09-19T13:49:52,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,eta,0.25,False,0.08915014017841605,2026-09-19T13:26:33,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,eta,0.5,False,0.08910823566903314,2026-09-19T13:48:35,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,eta,0.75,False,0.08867933599065525,2026-09-19T13:22:10,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,eta,1.0,False,0.08898371593240384,2026-09-19T06:24:36,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,eta,0.0,False,0.023359238174442964,2026-09-18T17:42:43,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,eta,0.25,False,0.02355667649093096,2026-09-18T17:48:35,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,eta,0.5,False,0.023535953984014757,2026-09-18T17:59:15,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,eta,0.75,False,0.02355957315123769,2026-09-18T18:10:04,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,eta,1.0,False,0.02323264321429086,2026-09-18T18:20:56,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,eta,0.0,False,0.21587697932697703,2026-09-19T15:02:22,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,eta,0.25,False,0.2142220954353351,2026-09-19T14:57:27,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,eta,0.5,False,0.21583175458204806,2026-09-19T15:03:19,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,eta,0.75,False,0.21617787402685584,2026-09-19T14:57:51,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,eta,1.0,False,0.22029060135129264,2026-09-19T15:03:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,eta,0.0,False,0.2466546600061248,2026-09-19T13:19:13,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,eta,0.25,False,0.24766722377541983,2026-09-19T13:25:05,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,eta,0.5,False,0.2463578057232927,2026-09-19T13:20:56,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,eta,0.75,False,0.2463919529082732,2026-09-19T13:26:41,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,eta,1.0,False,0.2503792347107199,2026-09-19T13:18:30,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,eta,0.0,False,0.01247980524448522,2026-09-19T08:33:45,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,eta,0.25,False,0.012393463034413355,2026-09-19T08:30:46,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,eta,0.5,False,0.012148708681658515,2026-09-19T08:36:37,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,eta,0.75,False,0.012467936541661118,2026-09-19T08:42:30,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,eta,1.0,False,0.012553923270552492,2026-09-19T08:48:21,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,eta,0.0,False,0.08170201756973805,2026-09-19T15:24:23,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,eta,0.25,False,0.08207111111384702,2026-09-19T15:19:09,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,eta,0.5,False,0.08213384347050079,2026-09-19T15:25:04,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,eta,0.75,False,0.08252198024904311,2026-09-19T15:16:52,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,eta,1.0,False,0.08729014042292693,2026-09-19T15:21:21,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,eta,0.0,False,0.15645101648726456,2026-09-19T13:45:21,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,eta,0.25,False,0.15101038564655989,2026-09-19T13:51:07,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,eta,0.5,False,0.1475015636476278,2026-09-19T13:45:03,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,eta,0.75,False,0.14655138016083624,2026-09-19T13:50:45,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,eta,1.0,False,0.15186909622395817,2026-09-19T13:45:37,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,eta,0.0,False,0.11847988424241551,2026-09-18T17:58:42,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,eta,0.25,False,0.11832109326351858,2026-09-18T18:30:43,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,eta,0.5,False,0.11857571599861316,2026-09-18T19:02:44,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,eta,0.75,False,0.1182051999997138,2026-09-18T19:34:47,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,eta,1.0,False,0.11817999486391795,2026-09-18T20:07:09,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,eta,0.0,False,0.23344993479903886,2026-09-19T15:29:01,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,eta,0.25,False,0.23316184455571554,2026-09-19T15:17:33,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,eta,0.5,False,0.23338170297962035,2026-09-19T15:34:02,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,eta,0.75,False,0.23315855430198784,2026-09-19T15:13:02,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,eta,1.0,False,0.23281809554251298,2026-09-19T15:28:15,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,eta,0.0,False,0.2661298555964673,2026-09-19T13:33:54,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,eta,0.25,False,0.26599213509790864,2026-09-19T13:50:34,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,eta,0.5,False,0.2658297388088484,2026-09-19T13:33:56,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,eta,0.75,False,0.26587077251804647,2026-09-19T13:50:00,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,eta,1.0,False,0.2664691638102128,2026-09-19T13:36:16,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,eta,0.0,False,0.05035278766829965,2026-09-19T10:28:09,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,eta,0.25,False,0.05001477819156941,2026-09-19T10:21:13,n_e2,"eta=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,eta,0.5,False,0.05015725609489197,2026-09-19T10:21:19,n_e2,"eta=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,eta,0.75,False,0.05039786979338734,2026-09-19T10:21:10,n_e2,"eta=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,eta,1.0,False,0.05004069515396603,2026-09-19T10:21:12,n_e2,"eta=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,eta,0.0,False,0.19204902641146848,2026-09-19T15:58:23,w1r4,"eta=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,eta,0.25,False,0.19101286313341825,2026-09-19T15:36:58,w1r4,"eta=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,eta,0.5,False,0.19087601528262832,2026-09-19T15:53:34,w1r4,"eta=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,eta,0.75,False,0.1899876356438348,2026-09-19T15:36:43,w1r4,"eta=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,eta,1.0,False,0.19032744426657278,2026-09-19T15:54:14,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,eta,0.0,False,0.2573265266281122,2026-09-19T14:02:48,w1r3,"eta=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,eta,0.25,False,0.257012176981942,2026-09-19T14:19:14,w1r3,"eta=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,eta,0.5,False,0.2556660481015123,2026-09-19T14:03:49,w1r3,"eta=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,eta,0.75,False,0.2547269024615275,2026-09-19T14:20:09,w1r3,"eta=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,eta,1.0,False,0.25580862365192436,2026-09-19T14:03:57,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048


==> tables/figA_response_rho_int6_data.csv <==
cell,bits,policy,knob,value,tau,rqk,excess_nll,time,tag,arm,calibration_n,calibration_seed,calibration_seqlen
linear_none_beta,6,kernel_static,rho,0.0,1,False,0.21528650892696355,2026-09-18T10:18:37,n_e3lin,"rho=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,rho,0.5,1,False,0.13521430274183066,2026-09-18T10:12:51,n_e3lin,"rho=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,rho,1.0,1,False,0.08725904328651346,2026-09-18T10:21:32,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,rho,0.0,1,False,0.4301202181270365,2026-09-19T14:02:43,w1r4,"rho=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,rho,0.5,1,False,0.26757643212288906,2026-09-19T14:06:00,w1r4,"rho=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,rho,1.0,1,False,0.16241719578950597,2026-09-19T14:05:23,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,rho,0.0,1,False,0.6795850130069012,2026-09-19T12:17:35,w1r3,"rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,rho,0.5,1,False,0.5261127389100797,2026-09-19T12:12:07,w1r3,"rho=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,rho,1.0,1,False,0.5310316186681736,2026-09-19T12:12:28,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,rho,0.0,1,False,0.007478415205159461,2026-09-18T10:27:56,n_e3lin,"rho=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,rho,0.5,1,False,0.007361589214331499,2026-09-18T10:22:05,n_e3lin,"rho=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,rho,1.0,1,False,0.006765214114374807,2026-09-18T10:44:52,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,rho,0.0,1,False,0.031666907260579524,2026-09-19T14:17:54,w1r4,"eta=1,rho=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,rho,0.5,1,False,0.014272171707679249,2026-09-19T14:20:46,w1r4,"eta=1,rho=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,rho,1.0,1,False,0.011290934767257621,2026-09-19T14:20:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,rho,0.0,1,False,0.05164560926144102,2026-09-19T12:32:59,w1r3,"eta=1,rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,rho,0.5,1,False,0.03986612285834523,2026-09-19T12:27:06,w1r3,"eta=1,rho=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,rho,1.0,1,False,0.051190312760093004,2026-09-19T06:08:16,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,rho,0.0,1,False,0.011067859974296379,2026-09-18T11:12:24,n_e3lin,"rho=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,rho,0.5,1,False,0.009389676305253225,2026-09-18T11:03:46,n_e3lin,"rho=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,rho,1.0,1,False,0.009434048904631176,2026-09-18T11:12:36,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,rho,0.0,1,False,0.036769338298697996,2026-09-19T14:35:10,w1r4,"eta=1,rho=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,rho,0.5,1,False,0.020398125498049424,2026-09-19T14:52:46,w1r4,"eta=1,rho=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,rho,1.0,1,False,0.01502752841881616,2026-09-19T14:51:56,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,rho,0.0,1,False,0.0573097586282425,2026-09-19T13:10:23,w1r3,"eta=1,rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,rho,0.5,1,False,0.04353146448944223,2026-09-19T12:53:40,w1r3,"eta=1,rho=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,rho,1.0,1,False,0.04706788894180214,2026-09-19T12:51:18,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,rho,0.0,1,False,0.3789427446977043,2026-09-19T07:38:03,n_e3lin,"rho=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,rho,0.5,1,False,0.20012404054888933,2026-09-19T07:32:25,n_e3lin,"rho=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,rho,1.0,1,False,0.23432496409722914,2026-09-19T07:54:05,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,rho,0.0,1,False,1.53587228970687,2026-09-19T15:08:54,w1r4,"rho=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,rho,0.5,1,False,0.8576586706456668,2026-09-19T15:17:41,w1r4,"rho=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,rho,1.0,1,False,0.5928392350064895,2026-09-19T15:13:36,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,rho,0.0,1,False,1.780919312727622,2026-09-19T13:39:50,w1r3,"rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,rho,0.5,1,False,1.2549064760662945,2026-09-19T13:34:16,w1r3,"rho=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,rho,1.0,1,False,1.7756111240608576,2026-09-19T13:30:12,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,rho,0.0,1,False,0.015392102259261353,2026-09-19T08:26:16,n_e3lin,"rho=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,rho,0.5,1,False,0.012344935905498566,2026-09-19T08:23:29,n_e3lin,"rho=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,rho,1.0,1,False,0.01247980524448522,2026-09-19T08:33:45,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,rho,0.0,1,False,0.16185098303427115,2026-09-19T15:15:15,w1r4,"eta=1,rho=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,rho,0.5,1,False,0.10271718885006687,2026-09-19T15:22:57,w1r4,"eta=1,rho=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,rho,1.0,1,False,0.08729014042292693,2026-09-19T15:21:21,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,rho,0.0,1,False,0.19819209155448858,2026-09-19T13:51:34,w1r3,"eta=1,rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,rho,0.5,1,False,0.14360998081683274,2026-09-19T13:45:38,w1r3,"eta=1,rho=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,rho,1.0,1,False,0.15186909622395817,2026-09-19T13:45:37,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,rho,0.0,1,False,0.050197895109150625,2026-09-19T10:21:21,n_e3lin,"rho=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,rho,0.5,1,False,0.04808110065092519,2026-09-19T10:21:13,n_e3lin,"rho=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,rho,1.0,1,False,0.05035278766829965,2026-09-19T10:28:09,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,rho,0.0,1,False,0.24938411237834668,2026-09-19T15:39:52,w1r4,"eta=1,rho=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,rho,0.5,1,False,0.20758728598086673,2026-09-19T15:53:09,w1r4,"eta=1,rho=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,rho,1.0,1,False,0.19032744426657278,2026-09-19T15:54:14,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,rho,0.0,1,False,0.2849917950550376,2026-09-19T14:18:13,w1r3,"eta=1,rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,rho,0.5,1,False,0.24065088696170633,2026-09-19T14:02:18,w1r3,"eta=1,rho=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,rho,1.0,1,False,0.25580862365192436,2026-09-19T14:03:57,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048


==> tables/figA_response_sigtau_int6_data.csv <==
cell,bits,policy,knob,value,tau,rqk,excess_nll,time,tag,arm,calibration_n,calibration_seed,calibration_seqlen
deltanet,6,kernel_static,sigtau,0.0,1,False,0.008636498806932291,2026-09-18T11:38:00,n_e3,"rho=0,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,0.5,1,False,0.009551094543960748,2026-09-18T11:14:16,n_e3,"rho=0.5,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,1.0,1,False,0.011719259005692262,2026-09-18T11:29:46,n_e3,"rho=1,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,0.0,0.5,False,0.008936654126598942,2026-09-18T11:45:54,n_e3,"rho=0,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,0.5,0.5,False,0.010133003235895277,2026-09-18T11:22:12,n_e3,"rho=0.5,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,1.0,0.5,False,0.011719259005692262,2026-09-18T11:37:35,n_e3,"rho=1,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,0.0,0,False,0.0092086937943483,2026-09-18T11:14:58,n_e3,"rho=0,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,0.5,0,False,0.009873140721876617,2026-09-18T11:30:05,n_e3,"rho=0.5,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sigtau,1.0,0,False,0.011719259005692262,2026-09-18T11:45:25,n_e3,"rho=1,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,0.0,1,False,0.018764292160776908,2026-09-19T14:34:41,w1r4,"rho=0,tau=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,0.5,1,False,0.01269008304564645,2026-09-19T14:40:01,w1r4,"rho=0.5,tau=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,1.0,1,False,0.015628532849240706,2026-09-19T14:38:11,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,0.0,0.5,False,0.011710902318976313,2026-09-19T14:42:25,w1r4,"rho=0,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,0.5,0.5,False,0.012012239973703043,2026-09-19T14:34:23,w1r4,"rho=0.5,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,1.0,0.5,False,0.015628532849240706,2026-09-19T14:43:11,w1r4,"rho=1,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,0.0,0,False,0.010471114847253382,2026-09-19T14:35:27,w1r4,"rho=0,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,0.5,0,False,0.011488853401824262,2026-09-19T14:42:02,w1r4,"rho=0.5,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sigtau,1.0,0,False,0.015628532849240706,2026-09-19T14:32:06,w1r4,"rho=1,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,0.0,1,False,0.14164757663190874,2026-09-19T06:34:30,n_pt,"rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,0.5,1,False,0.15521261589407853,2026-09-19T12:53:05,w1r3,"rho=0.5,tau=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,1.0,1,False,0.25948684293258983,2026-09-19T06:10:29,n_pt,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,0.0,0.5,False,0.1531510113641832,2026-09-19T12:46:01,w1r3,"rho=0,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,0.5,0.5,False,0.19690106898636106,2026-09-19T12:45:21,w1r3,"rho=0.5,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,1.0,0.5,False,0.2583551927301211,2026-09-19T12:53:58,w1r3,"rho=1,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,0.0,0,False,0.2620511545535029,2026-09-19T12:53:55,w1r3,"rho=0,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,0.5,0,False,0.2629892644498302,2026-09-19T12:53:21,w1r3,"rho=0.5,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sigtau,1.0,0,False,0.26221402550063466,2026-09-19T12:45:12,w1r3,"rho=1,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,0.0,1,False,0.007732898090029305,2026-09-18T11:41:53,n_e3,"rho=0,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,0.5,1,False,0.00705059655089979,2026-09-18T11:17:46,n_e3,"rho=0.5,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,1.0,1,False,0.007864459212406416,2026-09-18T11:23:53,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,0.0,0.5,False,0.00696639651681652,2026-09-18T11:49:55,n_e3,"rho=0,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,0.5,0.5,False,0.006543648127062873,2026-09-18T11:25:49,n_e3,"rho=0.5,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,1.0,0.5,False,0.007895675634063348,2026-09-18T11:27:48,n_e3,"rho=1,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,0.0,0,False,0.005949756063793554,2026-09-18T11:18:02,n_e3,"rho=0,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,0.5,0,False,0.006199180629097523,2026-09-18T11:33:51,n_e3,"rho=0.5,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sigtau,1.0,0,False,0.007895675634063348,2026-09-18T11:32:41,n_e3,"rho=1,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,0.0,1,False,0.01959686964291185,2026-09-19T14:39:28,w1r4,"eta=1,rho=0,tau=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,0.5,1,False,0.010827563159503839,2026-09-19T14:43:31,w1r4,"eta=1,rho=0.5,tau=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,1.0,1,False,0.010887106731945373,2026-09-19T14:43:58,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,0.0,0.5,False,0.010738901429036662,2026-09-19T14:47:30,w1r4,"eta=1,rho=0,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,0.5,0.5,False,0.008836251686117791,2026-09-19T14:40:10,w1r4,"eta=1,rho=0.5,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,1.0,0.5,False,0.010537842836319644,2026-09-19T14:45:14,w1r4,"eta=1,rho=1,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,0.0,0,False,0.00793414301539963,2026-09-19T14:38:41,w1r4,"eta=1,rho=0,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,0.5,0,False,0.008252167423237644,2026-09-19T14:48:13,w1r4,"eta=1,rho=0.5,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sigtau,1.0,0,False,0.010802474573686549,2026-09-19T14:35:35,w1r4,"eta=1,rho=1,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,0.0,1,False,0.049503820984392544,2026-09-19T06:35:09,n_pt,"eta=1,rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,0.5,1,False,0.058136467723199026,2026-09-19T13:12:32,w1r3,"eta=1,rho=0.5,tau=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,1.0,1,False,0.12866186392713352,2026-09-19T06:10:39,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,0.0,0.5,False,0.058226842132082623,2026-09-19T13:05:16,w1r3,"eta=1,rho=0,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,0.5,0.5,False,0.0865481117818323,2026-09-19T13:05:09,w1r3,"eta=1,rho=0.5,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,1.0,0.5,False,0.12866186392713352,2026-09-19T13:12:33,w1r3,"eta=1,rho=1,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,0.0,0,False,0.12895579464005813,2026-09-19T13:13:13,w1r3,"eta=1,rho=0,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,0.5,0,False,0.12996366716517915,2026-09-19T13:13:16,w1r3,"eta=1,rho=0.5,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sigtau,1.0,0,False,0.1285627126762905,2026-09-19T13:04:35,w1r3,"eta=1,rho=1,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,0.0,1,False,0.019922991178170424,2026-09-18T11:57:07,n_e3,"rho=0,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,0.5,1,False,0.018920204802009177,2026-09-18T11:55:00,n_e3,"rho=0.5,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,1.0,1,False,0.018564462740641385,2026-09-18T12:08:07,n_e3,"rho=1,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,0.0,0.5,False,0.019064416437515774,2026-09-18T12:08:50,n_e3,"rho=0,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,0.5,0.5,False,0.0190535028046801,2026-09-18T12:08:47,n_e3,"rho=0.5,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,1.0,0.5,False,0.018791216903084607,2026-09-18T11:57:14,n_e3,"rho=1,tau=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,0.0,0,False,0.018607104200784264,2026-09-18T12:09:02,n_e3,"rho=0,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,0.5,0,False,0.01863908410267845,2026-09-18T11:58:44,n_e3,"rho=0.5,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sigtau,1.0,0,False,0.018791216903084607,2026-09-18T11:54:58,n_e3,"rho=1,tau=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,0.0,1,False,0.033770569483622115,2026-09-19T15:08:11,w1r4,"eta=1,rho=0,tau=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,0.5,1,False,0.026233927621643005,2026-09-19T15:30:20,w1r4,"eta=1,rho=0.5,tau=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,1.0,1,False,0.024359214140402763,2026-09-19T15:33:22,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,0.0,0.5,False,0.02614403291508527,2026-09-19T15:30:48,w1r4,"eta=1,rho=0,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,0.5,0.5,False,0.024626016286422026,2026-09-19T15:07:45,w1r4,"eta=1,rho=0.5,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,1.0,0.5,False,0.024491981833458354,2026-09-19T15:33:05,w1r4,"eta=1,rho=1,tau=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,0.0,0,False,0.02424525238646069,2026-09-19T15:12:32,w1r4,"eta=1,rho=0,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,0.5,0,False,0.02433987881625832,2026-09-19T15:29:54,w1r4,"eta=1,rho=0.5,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sigtau,1.0,0,False,0.024359214140402763,2026-09-19T15:07:59,w1r4,"eta=1,rho=1,tau=0,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,0.0,1,False,0.07202334537325106,2026-09-19T07:34:50,n_pt,"eta=1,rho=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,0.5,1,False,0.07179039822293243,2026-09-19T13:47:38,w1r3,"eta=1,rho=0.5,tau=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,1.0,1,False,0.08898371593240384,2026-09-19T06:24:36,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,0.0,0.5,False,0.07112788983270102,2026-09-19T13:22:53,w1r3,"eta=1,rho=0,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,0.5,0.5,False,0.07915924205441627,2026-09-19T13:21:31,w1r3,"eta=1,rho=0.5,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,1.0,0.5,False,0.08898371593240384,2026-09-19T13:44:40,w1r3,"eta=1,rho=1,tau=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,0.0,0,False,0.08904579710093197,2026-09-19T13:45:06,w1r3,"eta=1,rho=0,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,0.5,0,False,0.08930804901068523,2026-09-19T13:43:13,w1r3,"eta=1,rho=0.5,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sigtau,1.0,0,False,0.08896661433209685,2026-09-19T13:25:27,w1r3,"eta=1,rho=1,tau=0,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048


==> tables/figA_response_sqk_int6_data.csv <==
cell,bits,policy,knob,value,tau,rqk,excess_nll,time,tag,arm,calibration_n,calibration_seed,calibration_seqlen
linear_none,6,kernel_static,sqk,0.0,1,False,0.26670768759477026,2026-09-18T10:15:09,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.25,1,False,0.05273496464614125,2026-09-18T17:22:56,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.5,1,False,0.05074953054060849,2026-09-18T10:32:27,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.75,1,False,0.05649471562581043,2026-09-18T17:22:24,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,1.0,1,False,0.08574536441451919,2026-09-18T17:22:04,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.0,1,True,0.1463541999038962,2026-09-18T10:20:41,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.25,1,True,0.031615032773733454,2026-09-18T17:28:43,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.5,1,True,0.03454073176464911,2026-09-18T12:45:15,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,0.75,1,True,0.04258224370560226,2026-09-18T17:28:05,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sqk,1.0,1,True,0.050581215974375926,2026-09-18T17:27:41,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.0,1,False,0.40664130092346396,2026-09-19T14:05:32,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.25,1,False,0.16856934188301675,2026-09-19T14:03:38,w1r4,"sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.5,1,False,0.1340935513303716,2026-09-19T14:00:03,w1r4,"sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.75,1,False,0.1266639003785368,2026-09-19T14:05:39,w1r4,"sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,1.0,1,False,0.1755402660767249,2026-09-19T14:00:41,w1r4,"sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.0,1,True,0.19573139365129766,2026-09-19T14:00:38,w1r4,"rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.25,1,True,0.05565146566286483,2026-09-19T16:38:24,w2r4,"rot=qk,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.5,1,True,0.059115267352687795,2026-09-19T14:00:27,w1r4,"sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,0.75,1,True,0.07715823599635385,2026-09-19T14:06:02,w1r4,"sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sqk,1.0,1,True,0.09626673225726767,2026-09-19T14:02:24,w1r4,"sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.0,1,False,0.5840031841230315,2026-09-19T06:08:18,n_pt,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.25,1,False,0.3541305075861514,2026-09-19T12:15:03,w1r3,"sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.5,1,False,0.31102259763339335,2026-09-19T06:25:41,n_pt,"sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.75,1,False,0.3019548476996734,2026-09-19T12:20:41,w1r3,"sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,1.0,1,False,0.3590830384034134,2026-09-19T12:13:38,w1r3,"sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.0,1,True,0.4063639799344432,2026-09-19T06:13:56,n_pt,"rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.25,1,True,0.23394828651803135,2026-09-19T12:19:11,w1r3,"sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.5,1,True,0.23200516412565575,2026-09-19T12:13:40,w1r3,"sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,0.75,1,True,0.2440245284016136,2026-09-19T12:19:15,w1r3,"sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sqk,1.0,1,True,0.2678554144652412,2026-09-19T12:14:03,w1r3,"sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.0,1,False,0.08725904328651346,2026-09-18T10:21:32,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.25,1,False,0.021522712244512743,2026-09-18T17:22:41,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.5,1,False,0.020179918860546042,2026-09-18T10:36:54,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.75,1,False,0.02221936754462428,2026-09-18T17:22:22,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,1.0,1,False,0.039254381344894895,2026-09-18T17:22:32,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.0,1,True,0.044064246299667875,2026-09-18T10:16:42,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.25,1,True,0.015087794165362212,2026-09-18T17:28:22,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.5,1,True,0.013454220938913242,2026-09-18T12:37:12,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,0.75,1,True,0.014308748767940305,2026-09-18T17:28:02,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sqk,1.0,1,True,0.019051546189595037,2026-09-18T17:28:18,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.0,1,False,0.16241719578950597,2026-09-19T14:05:23,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.25,1,False,0.05796641544335834,2026-09-19T14:08:26,w1r4,"sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.5,1,False,0.04748751436989851,2026-09-19T14:02:40,w1r4,"sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.75,1,False,0.04701829172496019,2026-09-19T14:08:18,w1r4,"sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,1.0,1,False,0.08556252073950832,2026-09-19T14:03:16,w1r4,"sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.0,1,True,0.057103607740799145,2026-09-19T13:59:44,w1r4,"rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.25,1,True,0.02315154466453695,2026-09-19T14:09:03,w1r4,"sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.5,1,True,0.022028981715373153,2026-09-19T14:00:04,w1r4,"sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,0.75,1,True,0.02530686986406483,2026-09-19T14:05:43,w1r4,"sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sqk,1.0,1,True,0.0334705845832719,2026-09-19T14:03:42,w1r4,"sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.0,1,False,0.5310316186681736,2026-09-19T12:12:28,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.25,1,False,0.447040025151475,2026-09-19T12:12:11,w1r3,"sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.5,1,False,0.43664499936240997,2026-09-19T12:17:43,w1r3,"sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.75,1,False,0.4365415193501909,2026-09-19T12:12:11,w1r3,"sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,1.0,1,False,0.48490195510389045,2026-09-19T12:17:52,w1r3,"sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.0,1,True,0.4609646023663072,2026-09-19T12:18:08,w1r3,"rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.25,1,True,0.41347529158587903,2026-09-19T12:12:09,w1r3,"sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.5,1,True,0.4118144332030673,2026-09-19T12:17:50,w1r3,"sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,0.75,1,True,0.41456287854666884,2026-09-19T12:12:13,w1r3,"sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sqk,1.0,1,True,0.42754462441693697,2026-09-19T12:17:55,w1r3,"sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.0,1,False,0.01543907651708798,2026-09-18T10:22:28,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.25,1,False,0.0057264107921035645,2026-09-18T17:23:29,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.5,1,False,0.005057059845697154,2026-09-18T10:42:13,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.75,1,False,0.005290270487784188,2026-09-18T17:23:25,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,1.0,1,False,0.011659827014977253,2026-09-18T17:23:25,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.0,1,True,0.01368026053264293,2026-09-18T10:28:20,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.25,1,True,0.0019672434744428813,2026-09-18T17:29:22,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.5,1,True,0.0015690105801868803,2026-09-18T12:40:13,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,0.75,1,True,0.001603172032847766,2026-09-18T17:29:21,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sqk,1.0,1,True,0.003743220021878546,2026-09-18T17:29:21,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.0,1,False,0.030144287811613157,2026-09-19T14:08:03,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.25,1,False,0.014593111010598125,2026-09-19T14:12:52,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.5,1,False,0.010797251233730432,2026-09-19T14:08:12,w1r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.75,1,False,0.012237856529722091,2026-09-19T14:14:02,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,1.0,1,False,0.01964383244161816,2026-09-19T14:08:10,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.0,1,True,0.020544589816577474,2026-09-19T14:02:00,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.25,1,True,0.003227493183615149,2026-09-19T14:14:11,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.5,1,True,0.0033574887500753547,2026-09-19T16:50:44,w2r4,"eta=1,rot=qk,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,0.75,1,True,0.004556171625198502,2026-09-19T14:10:01,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sqk,1.0,1,True,0.006923477044588733,2026-09-19T14:11:07,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.0,1,False,0.05583451117954974,2026-09-19T12:23:20,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.25,1,False,0.040375690603848824,2026-09-19T12:20:34,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.5,1,False,0.03606754621329822,2026-09-19T12:26:31,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.75,1,False,0.03737807717647046,2026-09-19T12:21:01,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,1.0,1,False,0.046474048060364925,2026-09-19T12:27:02,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.0,1,True,0.050742932776029814,2026-09-19T12:29:16,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.25,1,True,0.0296587885367825,2026-09-19T12:23:10,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.5,1,True,0.029025821610410674,2026-09-19T12:29:00,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,0.75,1,True,0.030558543298004892,2026-09-19T12:23:14,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sqk,1.0,1,True,0.03341937863943034,2026-09-19T12:29:05,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.0,1,False,0.006765214114374807,2026-09-18T10:44:52,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.25,1,False,0.0023602870605090587,2026-09-18T17:23:54,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.5,1,False,0.0020193880155945365,2026-09-18T10:30:41,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.75,1,False,0.002240825169543381,2026-09-18T17:23:49,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,1.0,1,False,0.0069335813302422444,2026-09-18T17:23:37,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.0,1,True,0.0032824892641509784,2026-09-18T10:31:37,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.25,1,True,0.0009104774706867325,2026-09-18T17:29:52,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.5,1,True,0.0008143872934112117,2026-09-18T12:49:27,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,0.75,1,True,0.0008539367802677944,2026-09-18T17:29:43,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sqk,1.0,1,True,0.001882539039891995,2026-09-18T17:29:32,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.0,1,False,0.011290934767257621,2026-09-19T14:20:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.25,1,False,0.0049137016228955055,2026-09-19T14:23:45,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.5,1,False,0.004254712345977296,2026-09-19T14:15:11,w1r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.75,1,False,0.0047533038261686755,2026-09-19T14:21:13,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,1.0,1,False,0.009763138485312961,2026-09-19T14:19:25,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.0,1,True,0.005143051624031614,2026-09-19T14:17:00,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.25,1,True,0.0017106025290467564,2026-09-19T14:25:25,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.5,1,True,0.0014132709067871119,2026-09-19T14:19:15,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,0.75,1,True,0.0018774770587102196,2026-09-19T16:49:58,w2r4,"eta=1,rot=qk,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sqk,1.0,1,True,0.0031210280764280007,2026-09-19T14:15:07,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.0,1,False,0.051190312760093004,2026-09-19T06:08:16,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.25,1,False,0.04254095687254189,2026-09-19T12:27:09,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.5,1,False,0.04213260960380216,2026-09-19T12:33:03,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.75,1,False,0.04251926317182875,2026-09-19T12:28:54,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,1.0,1,False,0.04830155152008864,2026-09-19T12:34:42,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.0,1,True,0.04346362952247329,2026-09-19T06:14:05,n_pt,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.25,1,True,0.039181605648386686,2026-09-19T12:27:05,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.5,1,True,0.038945358086490245,2026-09-19T12:33:00,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,0.75,1,True,0.03949235391975625,2026-09-19T12:27:11,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sqk,1.0,1,True,0.04061858662442619,2026-09-19T12:33:13,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.0,1,False,0.013657102598289672,2026-09-18T10:41:53,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.25,1,False,0.006669706626952543,2026-09-18T18:18:19,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.5,1,False,0.0060703451269348285,2026-09-18T10:55:05,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.75,1,False,0.00779618371911539,2026-09-18T18:18:04,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,1.0,1,False,0.018462172952508293,2026-09-18T18:17:51,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.0,1,True,0.016412161223779975,2026-09-18T10:45:42,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.25,1,True,0.007627888316804388,2026-09-18T18:36:44,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.5,1,True,0.007088600896452579,2026-09-18T12:57:38,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,0.75,1,True,0.008376541705913176,2026-09-18T18:36:04,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sqk,1.0,1,True,0.02045837787966942,2026-09-18T18:35:51,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.0,1,False,0.035598281422485556,2026-09-19T14:47:08,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.25,1,False,0.016539548433711193,2026-09-19T14:44:34,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.5,1,False,0.013030504833758005,2026-09-19T16:39:18,w2r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.75,1,False,0.014973130632397691,2026-09-19T14:45:10,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,1.0,1,False,0.030843696803446452,2026-09-19T14:29:04,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.0,1,True,0.03874322201137792,2026-09-19T14:29:10,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.25,1,True,0.01788919105098996,2026-09-19T14:47:15,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.5,1,True,0.014275962913240292,2026-09-19T14:31:38,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,0.75,1,True,0.015950176597737453,2026-09-19T14:49:56,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sqk,1.0,1,True,0.03272761419745329,2026-09-19T14:33:53,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.0,1,False,0.06066504276201723,2026-09-19T12:39:01,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.25,1,False,0.03905508389462087,2026-09-19T12:41:44,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.5,1,False,0.03525181503937658,2026-09-19T12:58:37,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.75,1,False,0.03784079524268025,2026-09-19T12:39:14,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,1.0,1,False,0.05556032526145804,2026-09-19T12:56:29,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.0,1,True,0.06468536980872486,2026-09-19T12:57:36,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.25,1,True,0.04032939656624723,2026-09-19T12:41:10,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.5,1,True,0.0368773690768065,2026-09-19T12:59:40,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,0.75,1,True,0.03911440863037852,2026-09-19T12:40:55,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sqk,1.0,1,True,0.057682456967991236,2026-09-19T12:59:30,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.0,1,False,0.009434048904631176,2026-09-18T11:12:36,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.25,1,False,0.004884542568998729,2026-09-18T18:18:42,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.5,1,False,0.003766034999848955,2026-09-18T11:16:31,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.75,1,False,0.005071809990429443,2026-09-18T17:45:40,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,1.0,1,False,0.011716179896250178,2026-09-18T17:44:48,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.0,1,True,0.010038838084513113,2026-09-18T10:54:14,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.25,1,True,0.004913369530206602,2026-09-18T18:36:44,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.5,1,True,0.0038629118028858933,2026-09-18T13:25:40,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,0.75,1,True,0.005558689912514403,2026-09-18T17:56:39,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sqk,1.0,1,True,0.012084006606309039,2026-09-18T17:55:37,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.0,1,False,0.01502752841881616,2026-09-19T14:51:56,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.25,1,False,0.008095525173123619,2026-09-19T14:51:45,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.5,1,False,0.0069196050446982404,2026-09-19T16:39:23,w2r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.75,1,False,0.008034963636651682,2026-09-19T14:56:57,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,1.0,1,False,0.015504556489659205,2026-09-19T14:36:09,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.0,1,True,0.016309925915842793,2026-09-19T14:35:54,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.25,1,True,0.008251423356910426,2026-09-19T14:54:29,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.5,1,True,0.007533521547464339,2026-09-19T14:41:38,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,0.75,1,True,0.008431204402616022,2026-09-19T14:59:42,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sqk,1.0,1,True,0.016222890214478536,2026-09-19T14:38:55,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.0,1,False,0.04706788894180214,2026-09-19T12:51:18,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.25,1,False,0.03814980907506538,2026-09-19T12:49:51,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.5,1,False,0.03686355052468615,2026-09-19T13:06:35,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.75,1,False,0.03737684820817755,2026-09-19T12:49:48,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,1.0,1,False,0.04742644710922672,2026-09-19T13:06:38,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.0,1,True,0.04918504902968612,2026-09-19T13:08:54,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.25,1,True,0.03864596477789295,2026-09-19T12:52:09,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.5,1,True,0.03732673660482533,2026-09-19T13:10:09,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,0.75,1,True,0.038630501098568804,2026-09-19T12:52:32,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sqk,1.0,1,True,0.04787585966402563,2026-09-19T13:10:54,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.0,1,False,0.07121672071979024,2026-09-18T15:05:35,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.25,1,False,0.030672381722898656,2026-09-18T17:12:01,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.5,1,False,0.02447708139758742,2026-09-18T15:55:42,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.75,1,False,0.04348122797365628,2026-09-18T17:12:32,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,1.0,1,False,0.20417651395958192,2026-09-18T17:22:28,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.0,1,True,0.09902727675124234,2026-09-18T15:11:12,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.25,1,True,0.03802970378633219,2026-09-18T17:15:34,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.5,1,True,0.023375166608008868,2026-09-18T17:51:43,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,0.75,1,True,0.04375443490650355,2026-09-18T17:15:59,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sqk,1.0,1,True,0.1433156175358925,2026-09-18T17:28:10,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.0,1,False,0.3688780371933644,2026-09-19T15:02:02,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.25,1,False,0.09148159026538494,2026-09-19T14:59:35,w1r4,"sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.5,1,False,0.04768361165545354,2026-09-19T16:49:21,w2r4,"sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.75,1,False,0.12040599997387869,2026-09-19T14:59:59,w1r4,"sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,1.0,1,False,0.5634277787712167,2026-09-19T14:53:46,w1r4,"sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.0,1,True,0.3351374141583725,2026-09-19T14:57:03,w1r4,"rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.25,1,True,0.12818511318876524,2026-09-19T14:59:28,w1r4,"sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.5,1,True,0.07629548992280588,2026-09-19T14:56:33,w1r4,"sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,0.75,1,True,0.1275687831113097,2026-09-19T15:02:15,w1r4,"sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sqk,1.0,1,True,0.36494624402294074,2026-09-19T14:57:35,w1r4,"sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.0,1,False,0.6059406990760929,2026-09-19T13:08:53,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.25,1,False,0.31929000964866106,2026-09-19T13:14:52,w1r3,"sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.5,1,False,0.2662537851084825,2026-09-19T13:20:23,w1r3,"sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.75,1,False,0.3492475166395539,2026-09-19T13:14:24,w1r3,"sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,1.0,1,False,0.7846775639210462,2026-09-19T13:20:03,w1r3,"sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.0,1,True,0.5486792367987738,2026-09-19T13:14:34,w1r3,"rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.25,1,True,0.3518333883724827,2026-09-19T13:09:57,w1r3,"sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.5,1,True,0.2985511156371814,2026-09-19T13:15:39,w1r3,"sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,0.75,1,True,0.354276820788364,2026-09-19T13:15:45,w1r3,"sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sqk,1.0,1,True,0.6065173575852345,2026-09-19T13:21:20,w1r3,"sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.0,1,False,0.23432496409722914,2026-09-19T07:54:05,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.25,1,False,0.17868525520493117,2026-09-19T07:43:43,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.5,1,False,0.17515801062809677,2026-09-19T07:54:07,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.75,1,False,0.1884604706607047,2026-09-19T07:43:00,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,1.0,1,False,0.2826552194671814,2026-09-19T07:55:17,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.0,1,True,0.23035247297264227,2026-09-19T07:43:56,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.25,1,True,0.17067821159402774,2026-09-19T07:47:16,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.5,1,True,0.16529323257678197,2026-09-19T07:44:54,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,0.75,1,True,0.195168565615218,2026-09-19T07:46:23,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sqk,1.0,1,True,0.29035234953418776,2026-09-19T08:01:01,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.0,1,False,0.5928392350064895,2026-09-19T15:13:36,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.25,1,False,0.25412513802677683,2026-09-19T15:14:35,w1r4,"sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.5,1,False,0.21450069089499735,2026-09-19T15:08:47,w1r4,"sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.75,1,False,0.2785916931753176,2026-09-19T15:14:28,w1r4,"sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,1.0,1,False,0.6476135501974571,2026-09-19T15:12:54,w1r4,"sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.0,1,True,0.5581391162072209,2026-09-19T15:08:50,w1r4,"rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.25,1,True,0.26101426254546123,2026-09-19T15:18:27,w1r4,"sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.5,1,True,0.20171334954151066,2026-09-19T15:13:21,w1r4,"sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,0.75,1,True,0.2703258756183473,2026-09-19T15:18:58,w1r4,"sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sqk,1.0,1,True,0.5932114013051151,2026-09-19T15:12:58,w1r4,"sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.0,1,False,1.7756111240608576,2026-09-19T13:30:12,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.25,1,False,1.5156781434208644,2026-09-19T13:30:11,w1r3,"sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.5,1,False,1.4575541675493278,2026-09-19T13:35:41,w1r3,"sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.75,1,False,1.4955165255207707,2026-09-19T13:30:14,w1r3,"sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,1.0,1,False,1.7115743233021692,2026-09-19T13:35:49,w1r3,"sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.0,1,True,1.7043096949880696,2026-09-19T13:35:46,w1r3,"rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.25,1,True,1.529615212420611,2026-09-19T13:33:09,w1r3,"sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.5,1,True,1.454558117871993,2026-09-19T13:38:40,w1r3,"sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,0.75,1,True,1.5246693813205314,2026-09-19T13:31:27,w1r3,"sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sqk,1.0,1,True,1.6849287268259059,2026-09-19T13:37:08,w1r3,"sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.0,1,False,0.023359238174442964,2026-09-18T17:42:43,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.25,1,False,0.0075247121246948545,2026-09-18T17:23:31,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.5,1,False,0.006522521901965117,2026-09-18T15:56:26,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.75,1,False,0.008455663013861692,2026-09-18T17:24:09,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,1.0,1,False,0.023557790592041883,2026-09-18T17:23:22,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.0,1,True,0.0038234664642082805,2026-09-18T13:30:59,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.25,1,True,0.001837621280849966,2026-09-18T17:29:27,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.5,1,True,0.0018092706440433481,2026-09-18T17:53:20,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,0.75,1,True,0.0020460705584444128,2026-09-18T17:30:14,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sqk,1.0,1,True,0.006265582918799417,2026-09-18T17:29:17,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.0,1,False,0.22029060135129264,2026-09-19T15:03:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.25,1,False,0.10177943791052924,2026-09-19T15:03:48,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.5,1,False,0.08353254307911406,2026-09-19T14:57:57,w1r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.75,1,False,0.10299514425947898,2026-09-19T15:03:57,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,1.0,1,False,0.2254054480218306,2026-09-19T14:57:54,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.0,1,True,0.021578192700099752,2026-09-19T14:56:25,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.25,1,True,0.01028911546545741,2026-09-19T15:03:51,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.5,1,True,0.008125001422396139,2026-09-19T14:57:32,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,0.75,1,True,0.01040313611009136,2026-09-19T15:03:28,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sqk,1.0,1,True,0.02479212029715505,2026-09-19T15:00:37,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.0,1,False,0.2503792347107199,2026-09-19T13:18:30,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.25,1,False,0.13218896430363536,2026-09-19T13:21:57,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.5,1,False,0.11317524283661928,2026-09-19T13:27:52,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.75,1,False,0.13498013304594858,2026-09-19T13:22:05,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,1.0,1,False,0.2571606419108514,2026-09-19T13:27:54,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.0,1,True,0.045844502540930865,2026-09-19T13:24:15,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.25,1,True,0.03372611832355776,2026-09-19T13:19:40,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.5,1,True,0.031220662487152495,2026-09-19T13:25:28,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,0.75,1,True,0.03296796666795121,2026-09-19T13:17:46,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sqk,1.0,1,True,0.0499596266263862,2026-09-19T13:23:30,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.0,1,False,0.01247980524448522,2026-09-19T08:33:45,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.25,1,False,0.006887218570734266,2026-09-19T08:46:55,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.5,1,False,0.005367603544026878,2026-09-19T08:48:01,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.75,1,False,0.007187425559036953,2026-09-19T08:47:03,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,1.0,1,False,0.015350333912770076,2026-09-19T08:47:05,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.0,1,True,0.002532050579382883,2026-09-19T08:36:48,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.25,1,True,0.0018344292000676,2026-09-19T08:52:47,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.5,1,True,0.0016817669788133927,2026-09-19T08:37:13,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,0.75,1,True,0.002109820885331626,2026-09-19T08:52:56,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sqk,1.0,1,True,0.0032278937757115322,2026-09-19T08:52:59,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.0,1,False,0.08729014042292693,2026-09-19T15:21:21,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.25,1,False,0.05011428390307415,2026-09-19T15:21:13,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.5,1,False,0.04556659255355777,2026-09-19T15:15:15,w1r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.75,1,False,0.05662042566326875,2026-09-19T15:21:14,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,1.0,1,False,0.10468778247926291,2026-09-19T15:19:32,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.0,1,True,0.007199357100065917,2026-09-19T15:15:15,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.25,1,True,0.004899907445124363,2026-09-19T15:25:31,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.5,1,True,0.004937659455921839,2026-09-19T15:21:11,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,0.75,1,True,0.005367017595551804,2026-09-19T15:27:02,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sqk,1.0,1,True,0.010116903330477545,2026-09-19T15:26:13,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.0,1,False,0.15186909622395817,2026-09-19T13:45:37,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.25,1,False,0.11386299261247057,2026-09-19T13:45:11,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.5,1,False,0.1093097282527915,2026-09-19T13:51:01,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.75,1,False,0.12247466915847882,2026-09-19T13:45:21,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,1.0,1,False,0.17376762476913798,2026-09-19T13:51:10,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.0,1,True,0.061372903169543136,2026-09-19T13:51:32,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.25,1,True,0.058498880397328534,2026-09-19T13:45:19,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.5,1,True,0.05862677794789839,2026-09-19T13:51:19,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,0.75,1,True,0.059762359445729274,2026-09-19T13:45:30,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sqk,1.0,1,True,0.06563000235305694,2026-09-19T13:51:29,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.0,1,False,0.11847988424241551,2026-09-18T17:58:42,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.25,1,False,0.03056683280663286,2026-09-18T18:17:48,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.5,1,False,0.014796637732692464,2026-09-18T16:18:49,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.75,1,False,0.020782366433887756,2026-09-18T18:18:36,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,1.0,1,False,0.0557058020219281,2026-09-18T18:19:40,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.0,1,True,0.12156718010526868,2026-09-18T15:31:36,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.25,1,True,0.031739206616788085,2026-09-18T18:35:58,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.5,1,True,0.016005156839795642,2026-09-18T18:19:16,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,0.75,1,True,0.022402170935205135,2026-09-18T18:36:47,n_alpha,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sqk,1.0,1,True,0.06464024986358341,2026-09-18T18:38:05,n_alpha,"sqk=1.0,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.0,1,False,0.23281809554251298,2026-09-19T15:28:15,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.25,1,False,0.06776994433855199,2026-09-19T15:29:47,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.5,1,False,0.04081793999251593,2026-09-19T16:48:10,w2r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.75,1,False,0.0641326530110029,2026-09-19T15:29:35,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,1.0,1,False,0.2088429413863997,2026-09-19T15:18:42,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.0,1,True,0.24311227313902695,2026-09-19T15:16:57,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.25,1,True,0.07177326426936004,2026-09-19T15:37:06,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.5,1,True,0.043877344973341614,2026-09-19T15:17:29,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,0.75,1,True,0.06768242874804864,2026-09-19T15:35:44,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sqk,1.0,1,True,0.2293553121621965,2026-09-19T15:17:10,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.0,1,False,0.2664691638102128,2026-09-19T13:36:16,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.25,1,False,0.09507917844803426,2026-09-19T13:35:50,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.5,1,False,0.06612316839127175,2026-09-19T13:52:37,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.75,1,False,0.09131116431309438,2026-09-19T13:34:32,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,1.0,1,False,0.2437765243402774,2026-09-19T13:51:12,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.0,1,True,0.27605907937550933,2026-09-19T13:54:05,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.25,1,True,0.09838318062445772,2026-09-19T13:40:25,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.5,1,True,0.0699617676233486,2026-09-19T13:58:43,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,0.75,1,True,0.09590900674321423,2026-09-19T13:37:25,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sqk,1.0,1,True,0.26688670682250404,2026-09-19T13:55:50,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.0,1,False,0.05035278766829965,2026-09-19T10:28:09,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.25,1,False,0.02293208012632242,2026-09-19T11:17:33,n_alpha,"sqk=0.25,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.5,1,False,0.016877024574070365,2026-09-19T10:28:57,n_scale,"sqk=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.75,1,False,0.02423639225444507,2026-09-19T11:25:58,n_alpha,"sqk=0.75,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,1.0,1,False,0.06504652597444815,2026-09-19T11:26:15,n_alpha,"sqk=1.0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.0,1,True,0.05196591886901958,2026-09-19T10:21:59,n_e1,"rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.25,1,True,0.02423756379958153,2026-09-19T11:26:21,n_alpha,"sqk=0.25,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.5,1,True,0.01848811457788546,2026-09-19T11:02:06,n_scale,"sqk=0.5,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,0.75,1,True,0.02588386801210074,2026-09-19T17:44:42,w1r1,"sqk=0.75,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sqk,1.0,1,True,0.07352567215042916,2026-09-19T18:03:16,w1r1,"sqk=1,rot=qk,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.0,1,False,0.19032744426657278,2026-09-19T15:54:14,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.25,1,False,0.0695263806349744,2026-09-19T15:56:15,w1r4,"eta=1,sqk=0.25,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.5,1,False,0.05787442855738867,2026-09-19T16:43:08,w2r4,"eta=1,sqk=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.75,1,False,0.07971136902787457,2026-09-19T15:58:36,w1r4,"eta=1,sqk=0.75,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,1.0,1,False,0.24865988142332185,2026-09-19T15:42:18,w1r4,"eta=1,sqk=1,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.0,1,True,0.19866609098233523,2026-09-19T15:39:18,w1r4,"eta=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.25,1,True,0.0740544722275498,2026-09-19T16:00:43,w1r4,"eta=1,sqk=0.25,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.5,1,True,0.06168602614926977,2026-09-19T15:39:06,w1r4,"eta=1,sqk=0.5,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,0.75,1,True,0.08287859350783089,2026-09-19T15:57:15,w1r4,"eta=1,sqk=0.75,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sqk,1.0,1,True,0.2550394599639545,2026-09-19T15:39:23,w1r4,"eta=1,sqk=1,rot=qk,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.0,1,False,0.25580862365192436,2026-09-19T14:03:57,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.25,1,False,0.1324233644266033,2026-09-19T14:07:15,w1r3,"eta=1,sqk=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.5,1,False,0.11756489975949602,2026-09-19T14:23:45,w1r3,"eta=1,sqk=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.75,1,False,0.14226501884130371,2026-09-19T14:07:18,w1r3,"eta=1,sqk=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,1.0,1,False,0.3197088413539517,2026-09-19T14:23:57,w1r3,"eta=1,sqk=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.0,1,True,0.2650406200683548,2026-09-19T14:21:34,w1r3,"eta=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.25,1,True,0.1385897888516059,2026-09-19T14:04:34,w1r3,"eta=1,sqk=0.25,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.5,1,True,0.12162665947002527,2026-09-19T14:22:41,w1r3,"eta=1,sqk=0.5,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,0.75,1,True,0.14777989224328758,2026-09-19T14:07:00,w1r3,"eta=1,sqk=0.75,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sqk,1.0,1,True,0.32748957671193724,2026-09-19T14:25:36,w1r3,"eta=1,sqk=1,rot=qk,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048


==> tables/figA_response_sv_int6_data.csv <==
cell,bits,policy,knob,value,tau,rqk,excess_nll,time,tag,arm,calibration_n,calibration_seed,calibration_seqlen
linear_none,6,kernel_static,sv,0.0,1,False,0.26670768759477026,2026-09-18T10:15:09,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_static,sv,0.5,1,False,0.26626542374128226,2026-09-18T10:08:46,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sv,0.0,1,False,0.40664130092346396,2026-09-19T14:05:32,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_ptk,sv,0.5,1,False,0.4056847864735533,2026-09-19T14:07:57,w1r4,"sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sv,0.0,1,False,0.5840031841230315,2026-09-19T06:08:18,n_pt,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sv,0.25,1,False,0.43402414366682285,2026-09-19T12:19:37,w1r3,"sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sv,0.5,1,False,0.4187401243018454,2026-09-19T12:14:12,w1r3,"sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sv,0.75,1,False,0.4092116693402841,2026-09-19T12:19:43,w1r3,"sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none,6,kernel_pt,sv,1.0,1,False,0.40745352679508073,2026-09-19T12:13:39,w1r3,"sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sv,0.0,1,False,0.08725904328651346,2026-09-18T10:21:32,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_static,sv,0.5,1,False,0.08747908779169045,2026-09-18T10:10:59,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sv,0.0,1,False,0.16241719578950597,2026-09-19T14:05:23,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_ptk,sv,0.5,1,False,0.1620855306745499,2026-09-19T14:09:16,w1r4,"sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sv,0.0,1,False,0.5310316186681736,2026-09-19T12:12:28,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sv,0.25,1,False,0.2844328415777908,2026-09-19T12:12:06,w1r3,"sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sv,0.5,1,False,0.21479445120598495,2026-09-19T12:17:44,w1r3,"sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sv,0.75,1,False,0.1844668436955037,2026-09-19T12:12:15,w1r3,"sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta,6,kernel_pt,sv,1.0,1,False,0.16961051026157126,2026-09-19T12:17:52,w1r3,"sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sv,0.0,1,False,0.01543907651708798,2026-09-18T10:22:28,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_static,sv,0.5,1,False,0.015188472302980927,2026-09-18T10:18:12,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sv,0.0,1,False,0.030144287811613157,2026-09-19T14:08:03,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_ptk,sv,0.5,1,False,0.029728670200487528,2026-09-19T14:17:11,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sv,0.0,1,False,0.05583451117954974,2026-09-19T12:23:20,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sv,0.25,1,False,0.03802065694664236,2026-09-19T12:20:34,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sv,0.5,1,False,0.033054242342142715,2026-09-19T12:26:32,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sv,0.75,1,False,0.030606120534304893,2026-09-19T12:21:02,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2,6,kernel_pt,sv,1.0,1,False,0.030312651851950534,2026-09-19T12:27:05,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sv,0.0,1,False,0.006765214114374807,2026-09-18T10:44:52,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_static,sv,0.5,1,False,0.006868043722365158,2026-09-18T10:22:24,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sv,0.0,1,False,0.011290934767257621,2026-09-19T14:20:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_ptk,sv,0.5,1,False,0.011111128040656393,2026-09-19T14:21:06,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sv,0.0,1,False,0.051190312760093004,2026-09-19T06:08:16,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sv,0.25,1,False,0.026397903792884758,2026-09-19T12:27:11,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sv,0.5,1,False,0.017341746173680672,2026-09-19T12:33:14,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sv,0.75,1,False,0.01348484544770967,2026-09-19T12:27:05,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta,6,kernel_pt,sv,1.0,1,False,0.012216244472458282,2026-09-19T12:32:54,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sv,0.0,1,False,0.013657102598289672,2026-09-18T10:41:53,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_static,sv,0.5,1,False,0.013439828483091443,2026-09-18T10:56:46,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sv,0.0,1,False,0.035598281422485556,2026-09-19T14:47:08,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_ptk,sv,0.5,1,False,0.035697658857363646,2026-09-19T14:50:26,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sv,0.0,1,False,0.06066504276201723,2026-09-19T12:39:01,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sv,0.25,1,False,0.04345171753978194,2026-09-19T12:44:58,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sv,0.5,1,False,0.03774637318751495,2026-09-19T13:01:58,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sv,0.75,1,False,0.03571148926867762,2026-09-19T12:44:26,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla,6,kernel_pt,sv,1.0,1,False,0.03587195679609678,2026-09-19T13:00:58,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sv,0.0,1,False,0.009434048904631176,2026-09-18T11:12:36,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_static,sv,0.5,1,False,0.00965520368024464,2026-09-18T11:15:57,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sv,0.0,1,False,0.01502752841881616,2026-09-19T14:51:56,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_ptk,sv,0.5,1,False,0.015062814815334225,2026-09-19T14:55:32,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sv,0.0,1,False,0.04706788894180214,2026-09-19T12:51:18,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sv,0.25,1,False,0.02751442744503585,2026-09-19T12:53:07,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sv,0.5,1,False,0.01952859864470602,2026-09-19T13:09:21,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sv,0.75,1,False,0.01766841672778474,2026-09-19T12:49:52,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta,6,kernel_pt,sv,1.0,1,False,0.015447877221245854,2026-09-19T13:06:07,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sv,0.0,1,False,0.011719259005692262,2026-09-18T11:29:46,n_e3,"rho=1,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_static,sv,0.5,1,False,0.011772643960525908,2026-09-18T11:20:14,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sv,0.0,1,False,0.015628532849240706,2026-09-19T14:38:11,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_ptk,sv,0.5,1,False,0.015743505883400122,2026-09-19T14:43:18,w1r4,"sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sv,0.0,1,False,0.25948684293258983,2026-09-19T06:10:29,n_pt,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sv,0.25,1,False,0.1015450778044551,2026-09-19T12:45:35,w1r3,"sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sv,0.5,1,False,0.04459643401792235,2026-09-19T12:53:28,w1r3,"sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sv,0.75,1,False,0.029197317582314586,2026-09-19T12:49:42,w1r3,"sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
deltanet,6,kernel_pt,sv,1.0,1,False,0.028943603826672604,2026-09-19T12:57:33,w1r3,"sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sv,0.0,1,False,0.007864459212406416,2026-09-18T11:23:53,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_static,sv,0.5,1,False,0.008016306908450677,2026-09-18T11:43:37,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sv,0.0,1,False,0.010887106731945373,2026-09-19T14:43:58,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_ptk,sv,0.5,1,False,0.010716263131677284,2026-09-19T14:47:02,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sv,0.0,1,False,0.12866186392713352,2026-09-19T06:10:39,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sv,0.25,1,False,0.0616941747492592,2026-09-19T13:05:18,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sv,0.5,1,False,0.02985693018247204,2026-09-19T13:13:37,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sv,0.75,1,False,0.016579405570031902,2026-09-19T13:05:36,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gated_deltanet,6,kernel_pt,sv,1.0,1,False,0.01536796306544197,2026-09-19T13:13:54,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sv,0.0,1,False,0.018564462740641385,2026-09-18T12:08:07,n_e3,"rho=1,tau=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_static,sv,0.5,1,False,0.018894886506794162,2026-09-18T12:12:12,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sv,0.0,1,False,0.024359214140402763,2026-09-19T15:33:22,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_ptk,sv,0.5,1,False,0.024356195028040428,2026-09-19T15:35:37,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sv,0.0,1,False,0.08898371593240384,2026-09-19T06:24:36,n_pt,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sv,0.25,1,False,0.04808444072866802,2026-09-19T13:23:39,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sv,0.5,1,False,0.03280826932179437,2026-09-19T13:46:42,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sv,0.75,1,False,0.027999853899058014,2026-09-19T13:28:10,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
kda,6,kernel_pt,sv,1.0,1,False,0.026947989246317583,2026-09-19T13:51:13,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sv,0.0,1,False,0.07121672071979024,2026-09-18T15:05:35,n_e1,"rot=none,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_static,sv,0.5,1,False,0.07099907092940239,2026-09-18T17:56:51,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sv,0.0,1,False,0.3688780371933644,2026-09-19T15:02:02,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_ptk,sv,0.5,1,False,0.3663984686312367,2026-09-19T15:03:13,w1r4,"sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sv,0.0,1,False,0.6059406990760929,2026-09-19T13:08:53,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sv,0.25,1,False,0.45696410819061173,2026-09-19T13:14:53,w1r3,"sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sv,0.5,1,False,0.41639361951961673,2026-09-19T13:20:33,w1r3,"sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sv,0.75,1,False,0.3945291858461055,2026-09-19T13:15:13,w1r3,"sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_nonorm,6,kernel_pt,sv,1.0,1,False,0.383020460501613,2026-09-19T13:20:49,w1r3,"sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sv,0.0,1,False,0.23432496409722914,2026-09-19T07:54:05,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_static,sv,0.5,1,False,0.23327661069432404,2026-09-19T07:32:33,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sv,0.0,1,False,0.5928392350064895,2026-09-19T15:13:36,w1r4,"rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_ptk,sv,0.5,1,False,0.5929332363662878,2026-09-19T15:18:36,w1r4,"sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sv,0.0,1,False,1.7756111240608576,2026-09-19T13:30:12,w1r3,"rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sv,0.25,1,False,1.4350364522735757,2026-09-19T13:30:35,w1r3,"sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sv,0.5,1,False,1.1240317669183821,2026-09-19T13:36:15,w1r3,"sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sv,0.75,1,False,0.8866303701327025,2026-09-19T13:30:39,w1r3,"sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
linear_none_beta_nonorm,6,kernel_pt,sv,1.0,1,False,0.7358340754086354,2026-09-19T13:36:22,w1r3,"sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sv,0.0,1,False,0.023359238174442964,2026-09-18T17:42:43,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_static,sv,0.5,1,False,0.023287696160974924,2026-09-18T17:43:22,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sv,0.0,1,False,0.22029060135129264,2026-09-19T15:03:53,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_ptk,sv,0.5,1,False,0.22036216222015614,2026-09-19T15:06:31,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sv,0.0,1,False,0.2503792347107199,2026-09-19T13:18:30,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sv,0.25,1,False,0.2302767495206206,2026-09-19T13:17:46,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sv,0.5,1,False,0.22437308584278126,2026-09-19T13:23:32,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sv,0.75,1,False,0.22090766838320652,2026-09-19T13:20:49,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_nonorm,6,kernel_pt,sv,1.0,1,False,0.21969357318261018,2026-09-19T13:26:44,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sv,0.0,1,False,0.01247980524448522,2026-09-19T08:33:45,n_e3lin,"rho=1,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_static,sv,0.5,1,False,0.012308859055753185,2026-09-19T08:25:01,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sv,0.0,1,False,0.08729014042292693,2026-09-19T15:21:21,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_ptk,sv,0.5,1,False,0.08729748248597291,2026-09-19T15:32:14,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sv,0.0,1,False,0.15186909622395817,2026-09-19T13:45:37,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sv,0.25,1,False,0.1101646766748754,2026-09-19T13:49:51,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sv,0.5,1,False,0.0963256398938186,2026-09-19T13:55:46,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sv,0.75,1,False,0.08971882420605093,2026-09-19T13:49:02,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
mamba2_beta_nonorm,6,kernel_pt,sv,1.0,1,False,0.08983234410274266,2026-09-19T13:55:02,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sv,0.0,1,False,0.11847988424241551,2026-09-18T17:58:42,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_static,sv,0.5,1,False,0.11868608509057266,2026-09-18T17:42:07,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sv,0.0,1,False,0.23281809554251298,2026-09-19T15:28:15,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_ptk,sv,0.5,1,False,0.23186417507515866,2026-09-19T15:33:57,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sv,0.0,1,False,0.2664691638102128,2026-09-19T13:36:16,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sv,0.25,1,False,0.2431671866614118,2026-09-19T13:34:42,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sv,0.5,1,False,0.2369751071559758,2026-09-19T13:51:18,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sv,0.75,1,False,0.2340145952450161,2026-09-19T13:38:53,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_nonorm,6,kernel_pt,sv,1.0,1,False,0.23313947061687879,2026-09-19T13:55:00,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sv,0.0,1,False,0.05035278766829965,2026-09-19T10:28:09,n_e2,"eta=0,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_static,sv,0.5,1,False,0.05032334052472143,2026-09-19T10:28:44,n_scale,"sv=0.5,policy=kernel_static,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sv,0.0,1,False,0.19032744426657278,2026-09-19T15:54:14,w1r4,"eta=1,rot=none,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_ptk,sv,0.5,1,False,0.1898262257989729,2026-09-19T15:56:08,w1r4,"eta=1,sv=0.5,policy=kernel_ptk,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sv,0.0,1,False,0.25580862365192436,2026-09-19T14:03:57,w1r3,"eta=1,rot=none,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sv,0.25,1,False,0.217004036769044,2026-09-19T14:04:16,w1r3,"eta=1,sv=0.25,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sv,0.5,1,False,0.20222947625136145,2026-09-19T14:21:05,w1r3,"eta=1,sv=0.5,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sv,0.75,1,False,0.19510240561257275,2026-09-19T14:05:17,w1r3,"eta=1,sv=0.75,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048
gla_beta_nonorm,6,kernel_pt,sv,1.0,1,False,0.19218254449123284,2026-09-19T14:22:03,w1r3,"eta=1,sv=1,policy=kernel_pt,readpost=1,state=8,spass=fp32carry,bits=6",8,0,2048


==> tables/fig_cells_data.csv <==
panel,cell,regime,arm,value
b,linear_none_beta,kernel_static,R_V,-0.015055
b,linear_none_beta,kernel_ptk,R_V,-0.011615
b,linear_none_beta,kernel_pt,R_V,0.656397
b,mamba2_beta,kernel_static,R_V,0.015210
b,mamba2_beta,kernel_ptk,R_V,0.049534
b,mamba2_beta,kernel_pt,R_V,0.721735
b,gla_beta,kernel_static,R_V,-0.015967
b,gla_beta,kernel_ptk,R_V,-0.009408
b,gla_beta,kernel_pt,R_V,0.654099
b,deltanet,kernel_static,R_V,0.000431
b,deltanet,kernel_ptk,R_V,0.029638
b,deltanet,kernel_pt,R_V,0.886978
b,gated_deltanet,kernel_static,R_V,-0.038717
b,gated_deltanet,kernel_ptk,R_V,-0.026192
b,gated_deltanet,kernel_pt,R_V,0.859112
b,kda,kernel_static,R_V,-0.002283
b,kda,kernel_ptk,R_V,0.003436
b,kda,kernel_pt,R_V,0.683079
c,linear_none_beta,kernel_pt,key,0.224501
c,linear_none_beta,kernel_pt,value,0.680602
c,mamba2_beta,kernel_pt,key,0.239205
c,mamba2_beta,kernel_pt,value,0.761356
c,gla_beta,kernel_pt,key,0.216800
c,gla_beta,kernel_pt,value,0.671796
c,deltanet,kernel_pt,key,0.025599
c,deltanet,kernel_pt,value,0.888458
c,gated_deltanet,kernel_pt,key,0.038249
c,gated_deltanet,kernel_pt,value,0.880555
c,kda,kernel_pt,key,0.001885
c,kda,kernel_pt,value,0.697158
d,linear_none_beta,kernel_ptk,R_QK,0.648414
d,linear_none_beta,kernel_ptk,D_qk,0.707620
d,linear_none_beta,kernel_ptk,both,0.864368
d,linear_none_beta_nonorm,kernel_ptk,R_QK,0.058532
d,linear_none_beta_nonorm,kernel_ptk,D_qk,0.638181
d,linear_none_beta_nonorm,kernel_ptk,both,0.659750
d,mamba2_beta,kernel_ptk,R_QK,0.544497
d,mamba2_beta,kernel_ptk,D_qk,0.623174
d,mamba2_beta,kernel_ptk,both,0.874831
d,mamba2_beta_nonorm,kernel_ptk,R_QK,0.917524
d,mamba2_beta_nonorm,kernel_ptk,D_qk,0.477987
d,mamba2_beta_nonorm,kernel_ptk,both,0.943434
d,gla_beta,kernel_ptk,R_QK,-0.085337
d,gla_beta,kernel_ptk,D_qk,0.539538
d,gla_beta,kernel_ptk,both,0.498685
d,gla_beta_nonorm,kernel_ptk,R_QK,-0.043812
d,gla_beta_nonorm,kernel_ptk,D_qk,0.695922
d,gla_beta_nonorm,kernel_ptk,both,0.675895


==> tables/fig_gain_data.csv <==
cell,regime,knob,nll_recovered
linear_none,kernel_static,R_QK,0.120353
linear_none_beta,kernel_static,R_QK,0.043195
mamba2,kernel_static,R_QK,0.001759
mamba2_beta,kernel_static,R_QK,0.003483
gla,kernel_static,R_QK,-0.002755
gla_beta,kernel_static,R_QK,-0.000605
deltanet,kernel_static,R_QK,0.006015
gated_deltanet,kernel_static,R_QK,0.005543
kda,kernel_static,R_QK,-0.001118
linear_none,kernel_ptk,R_QK,0.210910
linear_none_beta,kernel_ptk,R_QK,0.105314
mamba2,kernel_ptk,R_QK,0.009600
mamba2_beta,kernel_ptk,R_QK,0.006148
gla,kernel_ptk,R_QK,-0.003145
gla_beta,kernel_ptk,R_QK,-0.001282
deltanet,kernel_ptk,R_QK,0.009245
gated_deltanet,kernel_ptk,R_QK,0.007492
kda,kernel_ptk,R_QK,-0.000267
linear_none,kernel_pt,R_QK,0.177639
linear_none_beta,kernel_pt,R_QK,0.070067
mamba2,kernel_pt,R_QK,0.005092
mamba2_beta,kernel_pt,R_QK,0.007727
gla,kernel_pt,R_QK,-0.004020
gla_beta,kernel_pt,R_QK,-0.002117
deltanet,kernel_pt,R_QK,0.006643
gated_deltanet,kernel_pt,R_QK,0.004921
kda,kernel_pt,R_QK,0.000168
linear_none_nonorm,kernel_static,R_QK,-0.027811
linear_none_beta_nonorm,kernel_static,R_QK,0.003972
mamba2_nonorm,kernel_static,R_QK,0.019536
mamba2_beta_nonorm,kernel_static,R_QK,0.009948
gla_nonorm,kernel_static,R_QK,-0.003087
gla_beta_nonorm,kernel_static,R_QK,-0.001613
linear_none_nonorm,kernel_ptk,R_QK,0.033741
linear_none_beta_nonorm,kernel_ptk,R_QK,0.034700
mamba2_nonorm,kernel_ptk,R_QK,0.198712
mamba2_beta_nonorm,kernel_ptk,R_QK,0.080091
gla_nonorm,kernel_ptk,R_QK,-0.010294
gla_beta_nonorm,kernel_ptk,R_QK,-0.008339
linear_none_nonorm,kernel_pt,R_QK,0.057261
linear_none_beta_nonorm,kernel_pt,R_QK,0.071301
mamba2_nonorm,kernel_pt,R_QK,0.204535
mamba2_beta_nonorm,kernel_pt,R_QK,0.090496
gla_nonorm,kernel_pt,R_QK,-0.009590
gla_beta_nonorm,kernel_pt,R_QK,-0.009232
linear_none,kernel_static,D_qk,0.213973
linear_none_beta,kernel_static,D_qk,0.065736
mamba2,kernel_static,D_qk,0.009713
mamba2_beta,kernel_static,D_qk,0.004746
gla,kernel_static,D_qk,0.007587
gla_beta,kernel_static,D_qk,0.004362
linear_none,kernel_ptk,D_qk,0.279977
linear_none_beta,kernel_ptk,D_qk,0.114930
mamba2,kernel_ptk,D_qk,0.019347
mamba2_beta,kernel_ptk,D_qk,0.007036
gla,kernel_ptk,D_qk,0.022568
gla_beta,kernel_ptk,D_qk,0.008108
linear_none,kernel_pt,D_qk,0.282048
linear_none_beta,kernel_pt,D_qk,0.094490
mamba2,kernel_pt,D_qk,0.019767
mamba2_beta,kernel_pt,D_qk,0.009058
gla,kernel_pt,D_qk,0.025413
gla_beta,kernel_pt,D_qk,0.010204
linear_none_nonorm,kernel_static,D_qk,0.046740
linear_none_beta_nonorm,kernel_static,D_qk,0.059167
mamba2_nonorm,kernel_static,D_qk,0.016837
mamba2_beta_nonorm,kernel_static,D_qk,0.007112
gla_nonorm,kernel_static,D_qk,0.103683
gla_beta_nonorm,kernel_static,D_qk,0.033476
linear_none_nonorm,kernel_ptk,D_qk,0.321194
linear_none_beta_nonorm,kernel_ptk,D_qk,0.378339
mamba2_nonorm,kernel_ptk,D_qk,0.136758
mamba2_beta_nonorm,kernel_ptk,D_qk,0.041724
gla_nonorm,kernel_ptk,D_qk,0.192000
gla_beta_nonorm,kernel_ptk,D_qk,0.132453
linear_none_nonorm,kernel_pt,D_qk,0.339687
linear_none_beta_nonorm,kernel_pt,D_qk,0.318057
mamba2_nonorm,kernel_pt,D_qk,0.137204
mamba2_beta_nonorm,kernel_pt,D_qk,0.042559
gla_nonorm,kernel_pt,D_qk,0.200346
gla_beta_nonorm,kernel_pt,D_qk,0.138244
linear_none,kernel_static,R_V,0.001047
linear_none_beta,kernel_static,R_V,-0.001314
mamba2,kernel_static,R_V,0.000191
mamba2_beta,kernel_static,R_V,0.000103
gla,kernel_static,R_V,0.000026
gla_beta,kernel_static,R_V,-0.000151
deltanet,kernel_static,R_V,0.000005
gated_deltanet,kernel_static,R_V,-0.000304
kda,kernel_static,R_V,-0.000042
linear_none,kernel_ptk,R_V,0.000568
linear_none_beta,kernel_ptk,R_V,-0.001887
mamba2,kernel_ptk,R_V,0.000367
mamba2_beta,kernel_ptk,R_V,0.000559
gla,kernel_ptk,R_V,0.000581
gla_beta,kernel_ptk,R_V,-0.000141
deltanet,kernel_ptk,R_V,0.000463
gated_deltanet,kernel_ptk,R_V,-0.000285
kda,kernel_ptk,R_V,0.000084
linear_none,kernel_pt,R_V,0.176505
linear_none_beta,kernel_pt,R_V,0.348568
mamba2,kernel_pt,R_V,0.024235
mamba2_beta,kernel_pt,R_V,0.036946
gla,kernel_pt,R_V,0.024440
gla_beta,kernel_pt,R_V,0.030787
deltanet,kernel_pt,R_V,0.230159
gated_deltanet,kernel_pt,R_V,0.110535
kda,kernel_pt,R_V,0.060783
linear_none_nonorm,kernel_static,R_V,0.000951
linear_none_beta_nonorm,kernel_static,R_V,-0.005187
mamba2_nonorm,kernel_static,R_V,0.000288
mamba2_beta_nonorm,kernel_static,R_V,-0.000424
gla_nonorm,kernel_static,R_V,0.000203
gla_beta_nonorm,kernel_static,R_V,0.000638
linear_none_nonorm,kernel_ptk,R_V,0.000780
linear_none_beta_nonorm,kernel_ptk,R_V,-0.003750
mamba2_nonorm,kernel_ptk,R_V,0.001388
mamba2_beta_nonorm,kernel_ptk,R_V,0.000290
gla_nonorm,kernel_ptk,R_V,0.000906
gla_beta_nonorm,kernel_ptk,R_V,-0.000064
linear_none_nonorm,kernel_pt,R_V,-0.031573
linear_none_beta_nonorm,kernel_pt,R_V,0.751749
mamba2_nonorm,kernel_pt,R_V,0.028406
mamba2_beta_nonorm,kernel_pt,R_V,0.058327
gla_nonorm,kernel_pt,R_V,0.018292
gla_beta_nonorm,kernel_pt,R_V,0.059251
linear_none,kernel_static,D_v,0.000442
linear_none_beta,kernel_static,D_v,-0.000220
mamba2,kernel_static,D_v,0.000251
mamba2_beta,kernel_static,D_v,-0.000103
gla,kernel_static,D_v,0.000217
gla_beta,kernel_static,D_v,-0.000221
deltanet,kernel_static,D_v,-0.000053
gated_deltanet,kernel_static,D_v,-0.000152
kda,kernel_static,D_v,-0.000330
linear_none,kernel_ptk,D_v,0.000957
linear_none_beta,kernel_ptk,D_v,0.000332
mamba2,kernel_ptk,D_v,0.000416
mamba2_beta,kernel_ptk,D_v,0.000180
gla,kernel_ptk,D_v,-0.000099
gla_beta,kernel_ptk,D_v,-0.000035
deltanet,kernel_ptk,D_v,-0.000115
gated_deltanet,kernel_ptk,D_v,0.000171
kda,kernel_ptk,D_v,0.000003
linear_none,kernel_pt,D_v,0.174792
linear_none_beta,kernel_pt,D_v,0.361421
mamba2,kernel_pt,D_v,0.025228
mamba2_beta,kernel_pt,D_v,0.038974
gla,kernel_pt,D_v,0.024954
gla_beta,kernel_pt,D_v,0.031620
deltanet,kernel_pt,D_v,0.230543
gated_deltanet,kernel_pt,D_v,0.113294
kda,kernel_pt,D_v,0.062036
linear_none_nonorm,kernel_static,D_v,0.000218
linear_none_beta_nonorm,kernel_static,D_v,0.001048
mamba2_nonorm,kernel_static,D_v,0.000072
mamba2_beta_nonorm,kernel_static,D_v,0.000171
gla_nonorm,kernel_static,D_v,-0.000206
gla_beta_nonorm,kernel_static,D_v,0.000029
linear_none_nonorm,kernel_ptk,D_v,0.002480
linear_none_beta_nonorm,kernel_ptk,D_v,-0.000094
mamba2_nonorm,kernel_ptk,D_v,-0.000072
mamba2_beta_nonorm,kernel_ptk,D_v,-0.000007
gla_nonorm,kernel_ptk,D_v,0.000954
gla_beta_nonorm,kernel_ptk,D_v,0.000501
linear_none_nonorm,kernel_pt,D_v,0.222920
linear_none_beta_nonorm,kernel_pt,D_v,1.039777
mamba2_nonorm,kernel_pt,D_v,0.030686
mamba2_beta_nonorm,kernel_pt,D_v,0.062037
gla_nonorm,kernel_pt,D_v,0.033330
gla_beta_nonorm,kernel_pt,D_v,0.063626
linear_none_beta,kernel_static,write factor,-0.047955
mamba2_beta,kernel_static,write factor,-0.000713
gla_beta,kernel_static,write factor,0.000044
deltanet,kernel_static,write factor,0.001586
gated_deltanet,kernel_static,write factor,0.001665
kda,kernel_static,write factor,-0.000043
linear_none_beta,kernel_ptk,write factor,-0.105159
mamba2_beta,kernel_ptk,write factor,-0.002981
gla_beta,kernel_ptk,write factor,-0.005371
deltanet,kernel_ptk,write factor,0.005157
gated_deltanet,kernel_ptk,write factor,0.002635
kda,kernel_ptk,write factor,0.000019
linear_none_beta,kernel_pt,write factor,0.004919
mamba2_beta,kernel_pt,write factor,0.011324
gla_beta,kernel_pt,write factor,0.003536
deltanet,kernel_pt,write factor,0.117839
gated_deltanet,kernel_pt,write factor,0.070525
kda,kernel_pt,write factor,0.017193
linear_none_beta_nonorm,kernel_static,write factor,0.034201
mamba2_beta_nonorm,kernel_static,write factor,0.000135
gla_beta_nonorm,kernel_static,write factor,0.002272
linear_none_beta_nonorm,kernel_ptk,write factor,-0.264819
mamba2_beta_nonorm,kernel_ptk,write factor,-0.015427
gla_beta_nonorm,kernel_ptk,write factor,-0.017260
linear_none_beta_nonorm,kernel_pt,write factor,0.520705
mamba2_beta_nonorm,kernel_pt,write factor,0.008259
gla_beta_nonorm,kernel_pt,write factor,0.015158
mamba2,kernel_static,scalar decay,-0.000081
mamba2_beta,kernel_static,scalar decay,-0.000228
gated_deltanet,kernel_static,scalar decay,0.000033
mamba2,kernel_ptk,scalar decay,0.000169
mamba2_beta,kernel_ptk,scalar decay,-0.000086
gated_deltanet,kernel_ptk,scalar decay,0.000537
mamba2,kernel_pt,scalar decay,0.000691
mamba2_beta,kernel_pt,scalar decay,0.000337
gated_deltanet,kernel_pt,scalar decay,0.000557
mamba2_nonorm,kernel_static,scalar decay,-0.000197
mamba2_beta_nonorm,kernel_static,scalar decay,0.000012
mamba2_nonorm,kernel_ptk,scalar decay,0.004113
mamba2_beta_nonorm,kernel_ptk,scalar decay,0.005219
mamba2_nonorm,kernel_pt,scalar decay,0.004021
mamba2_beta_nonorm,kernel_pt,scalar decay,0.005318
gla,kernel_static,diagonal decay,0.000248
gla_beta,kernel_static,diagonal decay,0.000123
kda,kernel_static,diagonal decay,-0.000081
gla,kernel_ptk,diagonal decay,-0.000513
gla_beta,kernel_ptk,diagonal decay,-0.000146
kda,kernel_ptk,diagonal decay,-0.000244
gla,kernel_pt,diagonal decay,-0.001110
gla_beta,kernel_pt,diagonal decay,-0.000398
kda,kernel_pt,diagonal decay,-0.001048
gla_nonorm,kernel_static,diagonal decay,-0.000096
gla_beta_nonorm,kernel_static,diagonal decay,0.000312
gla_nonorm,kernel_ptk,diagonal decay,-0.000344
gla_beta_nonorm,kernel_ptk,diagonal decay,-0.000549
gla_nonorm,kernel_pt,diagonal decay,0.000639
gla_beta_nonorm,kernel_pt,diagonal decay,0.000143


==> tables/fig_response_data.csv <==
knob,regime,with_rqk,tau,cell,x,excess_nll
sqk,kernel_static,0,1,linear_none,0.0,0.266708
sqk,kernel_static,0,1,linear_none,0.25,0.052735
sqk,kernel_static,0,1,linear_none,0.5,0.050750
sqk,kernel_static,0,1,linear_none,0.75,0.056495
sqk,kernel_static,0,1,linear_none,1.0,0.085745
sqk,kernel_static,0,1,linear_none_beta,0.0,0.087259
sqk,kernel_static,0,1,linear_none_beta,0.25,0.021523
sqk,kernel_static,0,1,linear_none_beta,0.5,0.020180
sqk,kernel_static,0,1,linear_none_beta,0.75,0.022219
sqk,kernel_static,0,1,linear_none_beta,1.0,0.039254
sqk,kernel_static,0,1,mamba2,0.0,0.015439
sqk,kernel_static,0,1,mamba2,0.25,0.005726
sqk,kernel_static,0,1,mamba2,0.5,0.005057
sqk,kernel_static,0,1,mamba2,0.75,0.005290
sqk,kernel_static,0,1,mamba2,1.0,0.011660
sqk,kernel_static,0,1,mamba2_beta,0.0,0.006765
sqk,kernel_static,0,1,mamba2_beta,0.25,0.002360
sqk,kernel_static,0,1,mamba2_beta,0.5,0.002019
sqk,kernel_static,0,1,mamba2_beta,0.75,0.002241
sqk,kernel_static,0,1,mamba2_beta,1.0,0.006934
sqk,kernel_static,0,1,gla,0.0,0.013657
sqk,kernel_static,0,1,gla,0.25,0.006670
sqk,kernel_static,0,1,gla,0.5,0.006070
sqk,kernel_static,0,1,gla,0.75,0.007796
sqk,kernel_static,0,1,gla,1.0,0.018462
sqk,kernel_static,0,1,gla_beta,0.0,0.009434
sqk,kernel_static,0,1,gla_beta,0.25,0.004885
sqk,kernel_static,0,1,gla_beta,0.5,0.003766
sqk,kernel_static,0,1,gla_beta,0.75,0.005072
sqk,kernel_static,0,1,gla_beta,1.0,0.011716
sqk,kernel_static,0,1,linear_none_nonorm,0.0,0.071217
sqk,kernel_static,0,1,linear_none_nonorm,0.25,0.030672
sqk,kernel_static,0,1,linear_none_nonorm,0.5,0.024477
sqk,kernel_static,0,1,linear_none_nonorm,0.75,0.043481
sqk,kernel_static,0,1,linear_none_nonorm,1.0,0.204177
sqk,kernel_static,0,1,linear_none_beta_nonorm,0.0,0.234325
sqk,kernel_static,0,1,linear_none_beta_nonorm,0.25,0.178685
sqk,kernel_static,0,1,linear_none_beta_nonorm,0.5,0.175158
sqk,kernel_static,0,1,linear_none_beta_nonorm,0.75,0.188460
sqk,kernel_static,0,1,linear_none_beta_nonorm,1.0,0.282655
sqk,kernel_static,0,1,mamba2_nonorm,0.0,0.023359
sqk,kernel_static,0,1,mamba2_nonorm,0.25,0.007525
sqk,kernel_static,0,1,mamba2_nonorm,0.5,0.006523
sqk,kernel_static,0,1,mamba2_nonorm,0.75,0.008456
sqk,kernel_static,0,1,mamba2_nonorm,1.0,0.023558
sqk,kernel_static,0,1,mamba2_beta_nonorm,0.0,0.012480
sqk,kernel_static,0,1,mamba2_beta_nonorm,0.25,0.006887
sqk,kernel_static,0,1,mamba2_beta_nonorm,0.5,0.005368
sqk,kernel_static,0,1,mamba2_beta_nonorm,0.75,0.007187
sqk,kernel_static,0,1,mamba2_beta_nonorm,1.0,0.015350
sqk,kernel_static,0,1,gla_nonorm,0.0,0.118480
sqk,kernel_static,0,1,gla_nonorm,0.25,0.030567
sqk,kernel_static,0,1,gla_nonorm,0.5,0.014797
sqk,kernel_static,0,1,gla_nonorm,0.75,0.020782
sqk,kernel_static,0,1,gla_nonorm,1.0,0.055706
sqk,kernel_static,0,1,gla_beta_nonorm,0.0,0.050353
sqk,kernel_static,0,1,gla_beta_nonorm,0.25,0.022932
sqk,kernel_static,0,1,gla_beta_nonorm,0.5,0.016877
sqk,kernel_static,0,1,gla_beta_nonorm,0.75,0.024236
sqk,kernel_static,0,1,gla_beta_nonorm,1.0,0.065047
sqk,kernel_static,1,1,linear_none,0.0,0.146354
sqk,kernel_static,1,1,linear_none,0.25,0.031615
sqk,kernel_static,1,1,linear_none,0.5,0.034541
sqk,kernel_static,1,1,linear_none,0.75,0.042582
sqk,kernel_static,1,1,linear_none,1.0,0.050581
sqk,kernel_static,1,1,linear_none_beta,0.0,0.044064
sqk,kernel_static,1,1,linear_none_beta,0.25,0.015088
sqk,kernel_static,1,1,linear_none_beta,0.5,0.013454
sqk,kernel_static,1,1,linear_none_beta,0.75,0.014309
sqk,kernel_static,1,1,linear_none_beta,1.0,0.019052
sqk,kernel_static,1,1,mamba2,0.0,0.013680
sqk,kernel_static,1,1,mamba2,0.25,0.001967
sqk,kernel_static,1,1,mamba2,0.5,0.001569
sqk,kernel_static,1,1,mamba2,0.75,0.001603
sqk,kernel_static,1,1,mamba2,1.0,0.003743
sqk,kernel_static,1,1,mamba2_beta,0.0,0.003282
sqk,kernel_static,1,1,mamba2_beta,0.25,0.000910
sqk,kernel_static,1,1,mamba2_beta,0.5,0.000814
sqk,kernel_static,1,1,mamba2_beta,0.75,0.000854
sqk,kernel_static,1,1,mamba2_beta,1.0,0.001883
sqk,kernel_static,1,1,gla,0.0,0.016412
sqk,kernel_static,1,1,gla,0.25,0.007628
sqk,kernel_static,1,1,gla,0.5,0.007089
sqk,kernel_static,1,1,gla,0.75,0.008377
sqk,kernel_static,1,1,gla,1.0,0.020458
sqk,kernel_static,1,1,gla_beta,0.0,0.010039
sqk,kernel_static,1,1,gla_beta,0.25,0.004913
sqk,kernel_static,1,1,gla_beta,0.5,0.003863
sqk,kernel_static,1,1,gla_beta,0.75,0.005559
sqk,kernel_static,1,1,gla_beta,1.0,0.012084
sqk,kernel_static,1,1,linear_none_nonorm,0.0,0.099027
sqk,kernel_static,1,1,linear_none_nonorm,0.25,0.038030
sqk,kernel_static,1,1,linear_none_nonorm,0.5,0.023375
sqk,kernel_static,1,1,linear_none_nonorm,0.75,0.043754
sqk,kernel_static,1,1,linear_none_nonorm,1.0,0.143316
sqk,kernel_static,1,1,linear_none_beta_nonorm,0.0,0.230352
sqk,kernel_static,1,1,linear_none_beta_nonorm,0.25,0.170678
sqk,kernel_static,1,1,linear_none_beta_nonorm,0.5,0.165293
sqk,kernel_static,1,1,linear_none_beta_nonorm,0.75,0.195169
sqk,kernel_static,1,1,linear_none_beta_nonorm,1.0,0.290352
sqk,kernel_static,1,1,mamba2_nonorm,0.0,0.003823
sqk,kernel_static,1,1,mamba2_nonorm,0.25,0.001838
sqk,kernel_static,1,1,mamba2_nonorm,0.5,0.001809
sqk,kernel_static,1,1,mamba2_nonorm,0.75,0.002046
sqk,kernel_static,1,1,mamba2_nonorm,1.0,0.006266
sqk,kernel_static,1,1,mamba2_beta_nonorm,0.0,0.002532
sqk,kernel_static,1,1,mamba2_beta_nonorm,0.25,0.001834
sqk,kernel_static,1,1,mamba2_beta_nonorm,0.5,0.001682
sqk,kernel_static,1,1,mamba2_beta_nonorm,0.75,0.002110
sqk,kernel_static,1,1,mamba2_beta_nonorm,1.0,0.003228
sqk,kernel_static,1,1,gla_nonorm,0.0,0.121567
sqk,kernel_static,1,1,gla_nonorm,0.25,0.031739
sqk,kernel_static,1,1,gla_nonorm,0.5,0.016005
sqk,kernel_static,1,1,gla_nonorm,0.75,0.022402
sqk,kernel_static,1,1,gla_nonorm,1.0,0.064640
sqk,kernel_static,1,1,gla_beta_nonorm,0.0,0.051966
sqk,kernel_static,1,1,gla_beta_nonorm,0.25,0.024238
sqk,kernel_static,1,1,gla_beta_nonorm,0.5,0.018488
sqk,kernel_static,1,1,gla_beta_nonorm,0.75,0.025884
sqk,kernel_static,1,1,gla_beta_nonorm,1.0,0.073526
sqk,kernel_ptk,0,1,linear_none,0.0,0.406641
sqk,kernel_ptk,0,1,linear_none,0.25,0.168569
sqk,kernel_ptk,0,1,linear_none,0.5,0.134094
sqk,kernel_ptk,0,1,linear_none,0.75,0.126664
sqk,kernel_ptk,0,1,linear_none,1.0,0.175540
sqk,kernel_ptk,0,1,linear_none_beta,0.0,0.162417
sqk,kernel_ptk,0,1,linear_none_beta,0.25,0.057966
sqk,kernel_ptk,0,1,linear_none_beta,0.5,0.047488
sqk,kernel_ptk,0,1,linear_none_beta,0.75,0.047018
sqk,kernel_ptk,0,1,linear_none_beta,1.0,0.085563
sqk,kernel_ptk,0,1,mamba2,0.0,0.030144
sqk,kernel_ptk,0,1,mamba2,0.25,0.014593
sqk,kernel_ptk,0,1,mamba2,0.5,0.010797
sqk,kernel_ptk,0,1,mamba2,0.75,0.012238
sqk,kernel_ptk,0,1,mamba2,1.0,0.019644
sqk,kernel_ptk,0,1,mamba2_beta,0.0,0.011291
sqk,kernel_ptk,0,1,mamba2_beta,0.25,0.004914
sqk,kernel_ptk,0,1,mamba2_beta,0.5,0.004255
sqk,kernel_ptk,0,1,mamba2_beta,0.75,0.004753
sqk,kernel_ptk,0,1,mamba2_beta,1.0,0.009763
sqk,kernel_ptk,0,1,gla,0.0,0.035598
sqk,kernel_ptk,0,1,gla,0.25,0.016540
sqk,kernel_ptk,0,1,gla,0.5,0.013031
sqk,kernel_ptk,0,1,gla,0.75,0.014973
sqk,kernel_ptk,0,1,gla,1.0,0.030844
sqk,kernel_ptk,0,1,gla_beta,0.0,0.015028
sqk,kernel_ptk,0,1,gla_beta,0.25,0.008096
sqk,kernel_ptk,0,1,gla_beta,0.5,0.006920
sqk,kernel_ptk,0,1,gla_beta,0.75,0.008035
sqk,kernel_ptk,0,1,gla_beta,1.0,0.015505
sqk,kernel_ptk,0,1,linear_none_nonorm,0.0,0.368878
sqk,kernel_ptk,0,1,linear_none_nonorm,0.25,0.091482
sqk,kernel_ptk,0,1,linear_none_nonorm,0.5,0.047684
sqk,kernel_ptk,0,1,linear_none_nonorm,0.75,0.120406
sqk,kernel_ptk,0,1,linear_none_nonorm,1.0,0.563428
sqk,kernel_ptk,0,1,linear_none_beta_nonorm,0.0,0.592839
sqk,kernel_ptk,0,1,linear_none_beta_nonorm,0.25,0.254125
sqk,kernel_ptk,0,1,linear_none_beta_nonorm,0.5,0.214501
sqk,kernel_ptk,0,1,linear_none_beta_nonorm,0.75,0.278592
sqk,kernel_ptk,0,1,linear_none_beta_nonorm,1.0,0.647614
sqk,kernel_ptk,0,1,mamba2_nonorm,0.0,0.220291
sqk,kernel_ptk,0,1,mamba2_nonorm,0.25,0.101779
sqk,kernel_ptk,0,1,mamba2_nonorm,0.5,0.083533
sqk,kernel_ptk,0,1,mamba2_nonorm,0.75,0.102995
sqk,kernel_ptk,0,1,mamba2_nonorm,1.0,0.225405
sqk,kernel_ptk,0,1,mamba2_beta_nonorm,0.0,0.087290
sqk,kernel_ptk,0,1,mamba2_beta_nonorm,0.25,0.050114
sqk,kernel_ptk,0,1,mamba2_beta_nonorm,0.5,0.045567
sqk,kernel_ptk,0,1,mamba2_beta_nonorm,0.75,0.056620
sqk,kernel_ptk,0,1,mamba2_beta_nonorm,1.0,0.104688
sqk,kernel_ptk,0,1,gla_nonorm,0.0,0.232818
sqk,kernel_ptk,0,1,gla_nonorm,0.25,0.067770
sqk,kernel_ptk,0,1,gla_nonorm,0.5,0.040818
sqk,kernel_ptk,0,1,gla_nonorm,0.75,0.064133
sqk,kernel_ptk,0,1,gla_nonorm,1.0,0.208843
sqk,kernel_ptk,0,1,gla_beta_nonorm,0.0,0.190327
sqk,kernel_ptk,0,1,gla_beta_nonorm,0.25,0.069526
sqk,kernel_ptk,0,1,gla_beta_nonorm,0.5,0.057874
sqk,kernel_ptk,0,1,gla_beta_nonorm,0.75,0.079711
sqk,kernel_ptk,0,1,gla_beta_nonorm,1.0,0.248660
sqk,kernel_ptk,1,1,linear_none,0.0,0.195731
sqk,kernel_ptk,1,1,linear_none,0.25,0.055651
sqk,kernel_ptk,1,1,linear_none,0.5,0.059115
sqk,kernel_ptk,1,1,linear_none,0.75,0.077158
sqk,kernel_ptk,1,1,linear_none,1.0,0.096267
sqk,kernel_ptk,1,1,linear_none_beta,0.0,0.057104
sqk,kernel_ptk,1,1,linear_none_beta,0.25,0.023152
sqk,kernel_ptk,1,1,linear_none_beta,0.5,0.022029
sqk,kernel_ptk,1,1,linear_none_beta,0.75,0.025307
sqk,kernel_ptk,1,1,linear_none_beta,1.0,0.033471
sqk,kernel_ptk,1,1,mamba2,0.0,0.020545
sqk,kernel_ptk,1,1,mamba2,0.25,0.003227
sqk,kernel_ptk,1,1,mamba2,0.5,0.003357
sqk,kernel_ptk,1,1,mamba2,0.75,0.004556
sqk,kernel_ptk,1,1,mamba2,1.0,0.006923
sqk,kernel_ptk,1,1,mamba2_beta,0.0,0.005143
sqk,kernel_ptk,1,1,mamba2_beta,0.25,0.001711
sqk,kernel_ptk,1,1,mamba2_beta,0.5,0.001413
sqk,kernel_ptk,1,1,mamba2_beta,0.75,0.001877
sqk,kernel_ptk,1,1,mamba2_beta,1.0,0.003121
sqk,kernel_ptk,1,1,gla,0.0,0.038743
sqk,kernel_ptk,1,1,gla,0.25,0.017889
sqk,kernel_ptk,1,1,gla,0.5,0.014276
sqk,kernel_ptk,1,1,gla,0.75,0.015950
sqk,kernel_ptk,1,1,gla,1.0,0.032728
sqk,kernel_ptk,1,1,gla_beta,0.0,0.016310
sqk,kernel_ptk,1,1,gla_beta,0.25,0.008251
sqk,kernel_ptk,1,1,gla_beta,0.5,0.007534
sqk,kernel_ptk,1,1,gla_beta,0.75,0.008431
sqk,kernel_ptk,1,1,gla_beta,1.0,0.016223
sqk,kernel_ptk,1,1,linear_none_nonorm,0.0,0.335137
sqk,kernel_ptk,1,1,linear_none_nonorm,0.25,0.128185
sqk,kernel_ptk,1,1,linear_none_nonorm,0.5,0.076295
sqk,kernel_ptk,1,1,linear_none_nonorm,0.75,0.127569
sqk,kernel_ptk,1,1,linear_none_nonorm,1.0,0.364946
sqk,kernel_ptk,1,1,linear_none_beta_nonorm,0.0,0.558139
sqk,kernel_ptk,1,1,linear_none_beta_nonorm,0.25,0.261014
sqk,kernel_ptk,1,1,linear_none_beta_nonorm,0.5,0.201713
sqk,kernel_ptk,1,1,linear_none_beta_nonorm,0.75,0.270326
sqk,kernel_ptk,1,1,linear_none_beta_nonorm,1.0,0.593211
sqk,kernel_ptk,1,1,mamba2_nonorm,0.0,0.021578
sqk,kernel_ptk,1,1,mamba2_nonorm,0.25,0.010289
sqk,kernel_ptk,1,1,mamba2_nonorm,0.5,0.008125
sqk,kernel_ptk,1,1,mamba2_nonorm,0.75,0.010403
sqk,kernel_ptk,1,1,mamba2_nonorm,1.0,0.024792
sqk,kernel_ptk,1,1,mamba2_beta_nonorm,0.0,0.007199
sqk,kernel_ptk,1,1,mamba2_beta_nonorm,0.25,0.004900
sqk,kernel_ptk,1,1,mamba2_beta_nonorm,0.5,0.004938
sqk,kernel_ptk,1,1,mamba2_beta_nonorm,0.75,0.005367
sqk,kernel_ptk,1,1,mamba2_beta_nonorm,1.0,0.010117
sqk,kernel_ptk,1,1,gla_nonorm,0.0,0.243112
sqk,kernel_ptk,1,1,gla_nonorm,0.25,0.071773
sqk,kernel_ptk,1,1,gla_nonorm,0.5,0.043877
sqk,kernel_ptk,1,1,gla_nonorm,0.75,0.067682
sqk,kernel_ptk,1,1,gla_nonorm,1.0,0.229355
sqk,kernel_ptk,1,1,gla_beta_nonorm,0.0,0.198666
sqk,kernel_ptk,1,1,gla_beta_nonorm,0.25,0.074054
sqk,kernel_ptk,1,1,gla_beta_nonorm,0.5,0.061686
sqk,kernel_ptk,1,1,gla_beta_nonorm,0.75,0.082879
sqk,kernel_ptk,1,1,gla_beta_nonorm,1.0,0.255039
sqk,kernel_pt,0,1,linear_none,0.0,0.584003
sqk,kernel_pt,0,1,linear_none,0.25,0.354131
sqk,kernel_pt,0,1,linear_none,0.5,0.311023
sqk,kernel_pt,0,1,linear_none,0.75,0.301955
sqk,kernel_pt,0,1,linear_none,1.0,0.359083
sqk,kernel_pt,0,1,linear_none_beta,0.0,0.531032
sqk,kernel_pt,0,1,linear_none_beta,0.25,0.447040
sqk,kernel_pt,0,1,linear_none_beta,0.5,0.436645
sqk,kernel_pt,0,1,linear_none_beta,0.75,0.436542
sqk,kernel_pt,0,1,linear_none_beta,1.0,0.484902
sqk,kernel_pt,0,1,mamba2,0.0,0.055835
sqk,kernel_pt,0,1,mamba2,0.25,0.040376
sqk,kernel_pt,0,1,mamba2,0.5,0.036068
sqk,kernel_pt,0,1,mamba2,0.75,0.037378
sqk,kernel_pt,0,1,mamba2,1.0,0.046474
sqk,kernel_pt,0,1,mamba2_beta,0.0,0.051190
sqk,kernel_pt,0,1,mamba2_beta,0.25,0.042541
sqk,kernel_pt,0,1,mamba2_beta,0.5,0.042133
sqk,kernel_pt,0,1,mamba2_beta,0.75,0.042519
sqk,kernel_pt,0,1,mamba2_beta,1.0,0.048302
sqk,kernel_pt,0,1,gla,0.0,0.060665
sqk,kernel_pt,0,1,gla,0.25,0.039055
sqk,kernel_pt,0,1,gla,0.5,0.035252
sqk,kernel_pt,0,1,gla,0.75,0.037841
sqk,kernel_pt,0,1,gla,1.0,0.055560
sqk,kernel_pt,0,1,gla_beta,0.0,0.047068
sqk,kernel_pt,0,1,gla_beta,0.25,0.038150
sqk,kernel_pt,0,1,gla_beta,0.5,0.036864
sqk,kernel_pt,0,1,gla_beta,0.75,0.037377
sqk,kernel_pt,0,1,gla_beta,1.0,0.047426
sqk,kernel_pt,0,1,linear_none_nonorm,0.0,0.605941
sqk,kernel_pt,0,1,linear_none_nonorm,0.25,0.319290
sqk,kernel_pt,0,1,linear_none_nonorm,0.5,0.266254
sqk,kernel_pt,0,1,linear_none_nonorm,0.75,0.349248
sqk,kernel_pt,0,1,linear_none_nonorm,1.0,0.784678
sqk,kernel_pt,0,1,linear_none_beta_nonorm,0.0,1.775611
sqk,kernel_pt,0,1,linear_none_beta_nonorm,0.25,1.515678
sqk,kernel_pt,0,1,linear_none_beta_nonorm,0.5,1.457554
sqk,kernel_pt,0,1,linear_none_beta_nonorm,0.75,1.495517
sqk,kernel_pt,0,1,linear_none_beta_nonorm,1.0,1.711574
sqk,kernel_pt,0,1,mamba2_nonorm,0.0,0.250379
sqk,kernel_pt,0,1,mamba2_nonorm,0.25,0.132189
sqk,kernel_pt,0,1,mamba2_nonorm,0.5,0.113175
sqk,kernel_pt,0,1,mamba2_nonorm,0.75,0.134980
sqk,kernel_pt,0,1,mamba2_nonorm,1.0,0.257161
sqk,kernel_pt,0,1,mamba2_beta_nonorm,0.0,0.151869
sqk,kernel_pt,0,1,mamba2_beta_nonorm,0.25,0.113863
sqk,kernel_pt,0,1,mamba2_beta_nonorm,0.5,0.109310
sqk,kernel_pt,0,1,mamba2_beta_nonorm,0.75,0.122475
sqk,kernel_pt,0,1,mamba2_beta_nonorm,1.0,0.173768
sqk,kernel_pt,0,1,gla_nonorm,0.0,0.266469
sqk,kernel_pt,0,1,gla_nonorm,0.25,0.095079
sqk,kernel_pt,0,1,gla_nonorm,0.5,0.066123
sqk,kernel_pt,0,1,gla_nonorm,0.75,0.091311
sqk,kernel_pt,0,1,gla_nonorm,1.0,0.243777
sqk,kernel_pt,0,1,gla_beta_nonorm,0.0,0.255809
sqk,kernel_pt,0,1,gla_beta_nonorm,0.25,0.132423
sqk,kernel_pt,0,1,gla_beta_nonorm,0.5,0.117565
sqk,kernel_pt,0,1,gla_beta_nonorm,0.75,0.142265
sqk,kernel_pt,0,1,gla_beta_nonorm,1.0,0.319709
sqk,kernel_pt,1,1,linear_none,0.0,0.406364
sqk,kernel_pt,1,1,linear_none,0.25,0.233948
sqk,kernel_pt,1,1,linear_none,0.5,0.232005
sqk,kernel_pt,1,1,linear_none,0.75,0.244025
sqk,kernel_pt,1,1,linear_none,1.0,0.267855
sqk,kernel_pt,1,1,linear_none_beta,0.0,0.460965
sqk,kernel_pt,1,1,linear_none_beta,0.25,0.413475
sqk,kernel_pt,1,1,linear_none_beta,0.5,0.411814
sqk,kernel_pt,1,1,linear_none_beta,0.75,0.414563
sqk,kernel_pt,1,1,linear_none_beta,1.0,0.427545
sqk,kernel_pt,1,1,mamba2,0.0,0.050743
sqk,kernel_pt,1,1,mamba2,0.25,0.029659
sqk,kernel_pt,1,1,mamba2,0.5,0.029026
sqk,kernel_pt,1,1,mamba2,0.75,0.030559
sqk,kernel_pt,1,1,mamba2,1.0,0.033419
sqk,kernel_pt,1,1,mamba2_beta,0.0,0.043464
sqk,kernel_pt,1,1,mamba2_beta,0.25,0.039182
sqk,kernel_pt,1,1,mamba2_beta,0.5,0.038945
sqk,kernel_pt,1,1,mamba2_beta,0.75,0.039492
sqk,kernel_pt,1,1,mamba2_beta,1.0,0.040619
sqk,kernel_pt,1,1,gla,0.0,0.064685
sqk,kernel_pt,1,1,gla,0.25,0.040329
sqk,kernel_pt,1,1,gla,0.5,0.036877
sqk,kernel_pt,1,1,gla,0.75,0.039114
sqk,kernel_pt,1,1,gla,1.0,0.057682
sqk,kernel_pt,1,1,gla_beta,0.0,0.049185
sqk,kernel_pt,1,1,gla_beta,0.25,0.038646
sqk,kernel_pt,1,1,gla_beta,0.5,0.037327
sqk,kernel_pt,1,1,gla_beta,0.75,0.038631
sqk,kernel_pt,1,1,gla_beta,1.0,0.047876
sqk,kernel_pt,1,1,linear_none_nonorm,0.0,0.548679
sqk,kernel_pt,1,1,linear_none_nonorm,0.25,0.351833
sqk,kernel_pt,1,1,linear_none_nonorm,0.5,0.298551
sqk,kernel_pt,1,1,linear_none_nonorm,0.75,0.354277
sqk,kernel_pt,1,1,linear_none_nonorm,1.0,0.606517
sqk,kernel_pt,1,1,linear_none_beta_nonorm,0.0,1.704310
sqk,kernel_pt,1,1,linear_none_beta_nonorm,0.25,1.529615
sqk,kernel_pt,1,1,linear_none_beta_nonorm,0.5,1.454558
sqk,kernel_pt,1,1,linear_none_beta_nonorm,0.75,1.524669
sqk,kernel_pt,1,1,linear_none_beta_nonorm,1.0,1.684929
sqk,kernel_pt,1,1,mamba2_nonorm,0.0,0.045845
sqk,kernel_pt,1,1,mamba2_nonorm,0.25,0.033726
sqk,kernel_pt,1,1,mamba2_nonorm,0.5,0.031221
sqk,kernel_pt,1,1,mamba2_nonorm,0.75,0.032968
sqk,kernel_pt,1,1,mamba2_nonorm,1.0,0.049960
sqk,kernel_pt,1,1,mamba2_beta_nonorm,0.0,0.061373
sqk,kernel_pt,1,1,mamba2_beta_nonorm,0.25,0.058499
sqk,kernel_pt,1,1,mamba2_beta_nonorm,0.5,0.058627
sqk,kernel_pt,1,1,mamba2_beta_nonorm,0.75,0.059762
sqk,kernel_pt,1,1,mamba2_beta_nonorm,1.0,0.065630
sqk,kernel_pt,1,1,gla_nonorm,0.0,0.276059
sqk,kernel_pt,1,1,gla_nonorm,0.25,0.098383
sqk,kernel_pt,1,1,gla_nonorm,0.5,0.069962
sqk,kernel_pt,1,1,gla_nonorm,0.75,0.095909
sqk,kernel_pt,1,1,gla_nonorm,1.0,0.266887
sqk,kernel_pt,1,1,gla_beta_nonorm,0.0,0.265041
sqk,kernel_pt,1,1,gla_beta_nonorm,0.25,0.138590
sqk,kernel_pt,1,1,gla_beta_nonorm,0.5,0.121627
sqk,kernel_pt,1,1,gla_beta_nonorm,0.75,0.147780
sqk,kernel_pt,1,1,gla_beta_nonorm,1.0,0.327490
rho,kernel_static,0,1,linear_none_beta,0.0,0.215287
rho,kernel_static,0,1,linear_none_beta,0.5,0.135214
rho,kernel_static,0,1,linear_none_beta,1.0,0.087259
rho,kernel_static,0,1,mamba2_beta,0.0,0.007478
rho,kernel_static,0,1,mamba2_beta,0.5,0.007362
rho,kernel_static,0,1,mamba2_beta,1.0,0.006765
rho,kernel_static,0,1,gla_beta,0.0,0.011068
rho,kernel_static,0,1,gla_beta,0.5,0.009390
rho,kernel_static,0,1,gla_beta,1.0,0.009434
rho,kernel_static,0,1,linear_none_beta_nonorm,0.0,0.378943
rho,kernel_static,0,1,linear_none_beta_nonorm,0.5,0.200124
rho,kernel_static,0,1,linear_none_beta_nonorm,1.0,0.234325
rho,kernel_static,0,1,mamba2_beta_nonorm,0.0,0.015392
rho,kernel_static,0,1,mamba2_beta_nonorm,0.5,0.012345
rho,kernel_static,0,1,mamba2_beta_nonorm,1.0,0.012480
rho,kernel_static,0,1,gla_beta_nonorm,0.0,0.050198
rho,kernel_static,0,1,gla_beta_nonorm,0.5,0.048081
rho,kernel_static,0,1,gla_beta_nonorm,1.0,0.050353
rho,kernel_ptk,0,1,linear_none_beta,0.0,0.430120
rho,kernel_ptk,0,1,linear_none_beta,0.5,0.267576
rho,kernel_ptk,0,1,linear_none_beta,1.0,0.162417
rho,kernel_ptk,0,1,mamba2_beta,0.0,0.031667
rho,kernel_ptk,0,1,mamba2_beta,0.5,0.014272
rho,kernel_ptk,0,1,mamba2_beta,1.0,0.011291
rho,kernel_ptk,0,1,gla_beta,0.0,0.036769
rho,kernel_ptk,0,1,gla_beta,0.5,0.020398
rho,kernel_ptk,0,1,gla_beta,1.0,0.015028
rho,kernel_ptk,0,1,linear_none_beta_nonorm,0.0,1.535872
rho,kernel_ptk,0,1,linear_none_beta_nonorm,0.5,0.857659
rho,kernel_ptk,0,1,linear_none_beta_nonorm,1.0,0.592839
rho,kernel_ptk,0,1,mamba2_beta_nonorm,0.0,0.161851
rho,kernel_ptk,0,1,mamba2_beta_nonorm,0.5,0.102717
rho,kernel_ptk,0,1,mamba2_beta_nonorm,1.0,0.087290
rho,kernel_ptk,0,1,gla_beta_nonorm,0.0,0.249384
rho,kernel_ptk,0,1,gla_beta_nonorm,0.5,0.207587
rho,kernel_ptk,0,1,gla_beta_nonorm,1.0,0.190327
rho,kernel_pt,0,1,linear_none_beta,0.0,0.679585
rho,kernel_pt,0,1,linear_none_beta,0.5,0.526113
rho,kernel_pt,0,1,linear_none_beta,1.0,0.531032
rho,kernel_pt,0,1,mamba2_beta,0.0,0.051646
rho,kernel_pt,0,1,mamba2_beta,0.5,0.039866
rho,kernel_pt,0,1,mamba2_beta,1.0,0.051190
rho,kernel_pt,0,1,gla_beta,0.0,0.057310
rho,kernel_pt,0,1,gla_beta,0.5,0.043531
rho,kernel_pt,0,1,gla_beta,1.0,0.047068
rho,kernel_pt,0,1,linear_none_beta_nonorm,0.0,1.780919
rho,kernel_pt,0,1,linear_none_beta_nonorm,0.5,1.254906
rho,kernel_pt,0,1,linear_none_beta_nonorm,1.0,1.775611
rho,kernel_pt,0,1,mamba2_beta_nonorm,0.0,0.198192
rho,kernel_pt,0,1,mamba2_beta_nonorm,0.5,0.143610
rho,kernel_pt,0,1,mamba2_beta_nonorm,1.0,0.151869
rho,kernel_pt,0,1,gla_beta_nonorm,0.0,0.284992
rho,kernel_pt,0,1,gla_beta_nonorm,0.5,0.240651
rho,kernel_pt,0,1,gla_beta_nonorm,1.0,0.255809
sigtau,kernel_static,0,1,deltanet,0.0,0.008636
sigtau,kernel_static,0,1,deltanet,0.5,0.009551
sigtau,kernel_static,0,1,deltanet,1.0,0.011719
sigtau,kernel_static,0,1,gated_deltanet,0.0,0.007733
sigtau,kernel_static,0,1,gated_deltanet,0.5,0.007051
sigtau,kernel_static,0,1,gated_deltanet,1.0,0.007864
sigtau,kernel_static,0,1,kda,0.0,0.019923
sigtau,kernel_static,0,1,kda,0.5,0.018920
sigtau,kernel_static,0,1,kda,1.0,0.018564
sigtau,kernel_static,0,0.5,deltanet,0.0,0.008937
sigtau,kernel_static,0,0.5,deltanet,0.5,0.010133
sigtau,kernel_static,0,0.5,deltanet,1.0,0.011719
sigtau,kernel_static,0,0.5,gated_deltanet,0.0,0.006966
sigtau,kernel_static,0,0.5,gated_deltanet,0.5,0.006544
sigtau,kernel_static,0,0.5,gated_deltanet,1.0,0.007896
sigtau,kernel_static,0,0.5,kda,0.0,0.019064
sigtau,kernel_static,0,0.5,kda,0.5,0.019054
sigtau,kernel_static,0,0.5,kda,1.0,0.018791
sigtau,kernel_static,0,0,deltanet,0.0,0.009209
sigtau,kernel_static,0,0,deltanet,0.5,0.009873
sigtau,kernel_static,0,0,deltanet,1.0,0.011719
sigtau,kernel_static,0,0,gated_deltanet,0.0,0.005950
sigtau,kernel_static,0,0,gated_deltanet,0.5,0.006199
sigtau,kernel_static,0,0,gated_deltanet,1.0,0.007896
sigtau,kernel_static,0,0,kda,0.0,0.018607
sigtau,kernel_static,0,0,kda,0.5,0.018639
sigtau,kernel_static,0,0,kda,1.0,0.018791
sigtau,kernel_ptk,0,1,deltanet,0.0,0.018764
sigtau,kernel_ptk,0,1,deltanet,0.5,0.012690
sigtau,kernel_ptk,0,1,deltanet,1.0,0.015629
sigtau,kernel_ptk,0,1,gated_deltanet,0.0,0.019597
sigtau,kernel_ptk,0,1,gated_deltanet,0.5,0.010828
sigtau,kernel_ptk,0,1,gated_deltanet,1.0,0.010887
sigtau,kernel_ptk,0,1,kda,0.0,0.033771
sigtau,kernel_ptk,0,1,kda,0.5,0.026234
sigtau,kernel_ptk,0,1,kda,1.0,0.024359
sigtau,kernel_ptk,0,0.5,deltanet,0.0,0.011711
sigtau,kernel_ptk,0,0.5,deltanet,0.5,0.012012
sigtau,kernel_ptk,0,0.5,deltanet,1.0,0.015629
sigtau,kernel_ptk,0,0.5,gated_deltanet,0.0,0.010739
sigtau,kernel_ptk,0,0.5,gated_deltanet,0.5,0.008836
sigtau,kernel_ptk,0,0.5,gated_deltanet,1.0,0.010538
sigtau,kernel_ptk,0,0.5,kda,0.0,0.026144
sigtau,kernel_ptk,0,0.5,kda,0.5,0.024626
sigtau,kernel_ptk,0,0.5,kda,1.0,0.024492
sigtau,kernel_ptk,0,0,deltanet,0.0,0.010471
sigtau,kernel_ptk,0,0,deltanet,0.5,0.011489
sigtau,kernel_ptk,0,0,deltanet,1.0,0.015629
sigtau,kernel_ptk,0,0,gated_deltanet,0.0,0.007934
sigtau,kernel_ptk,0,0,gated_deltanet,0.5,0.008252
sigtau,kernel_ptk,0,0,gated_deltanet,1.0,0.010802
sigtau,kernel_ptk,0,0,kda,0.0,0.024245
sigtau,kernel_ptk,0,0,kda,0.5,0.024340
sigtau,kernel_ptk,0,0,kda,1.0,0.024359
sigtau,kernel_pt,0,1,deltanet,0.0,0.141648
sigtau,kernel_pt,0,1,deltanet,0.5,0.155213
sigtau,kernel_pt,0,1,deltanet,1.0,0.259487
sigtau,kernel_pt,0,1,gated_deltanet,0.0,0.049504
sigtau,kernel_pt,0,1,gated_deltanet,0.5,0.058136
sigtau,kernel_pt,0,1,gated_deltanet,1.0,0.128662
sigtau,kernel_pt,0,1,kda,0.0,0.072023
sigtau,kernel_pt,0,1,kda,0.5,0.071790
sigtau,kernel_pt,0,1,kda,1.0,0.088984
sigtau,kernel_pt,0,0.5,deltanet,0.0,0.153151
sigtau,kernel_pt,0,0.5,deltanet,0.5,0.196901
sigtau,kernel_pt,0,0.5,deltanet,1.0,0.258355
sigtau,kernel_pt,0,0.5,gated_deltanet,0.0,0.058227
sigtau,kernel_pt,0,0.5,gated_deltanet,0.5,0.086548
sigtau,kernel_pt,0,0.5,gated_deltanet,1.0,0.128662
sigtau,kernel_pt,0,0.5,kda,0.0,0.071128
sigtau,kernel_pt,0,0.5,kda,0.5,0.079159
sigtau,kernel_pt,0,0.5,kda,1.0,0.088984
sigtau,kernel_pt,0,0,deltanet,0.0,0.262051
sigtau,kernel_pt,0,0,deltanet,0.5,0.262989
sigtau,kernel_pt,0,0,deltanet,1.0,0.262214
sigtau,kernel_pt,0,0,gated_deltanet,0.0,0.128956
sigtau,kernel_pt,0,0,gated_deltanet,0.5,0.129964
sigtau,kernel_pt,0,0,gated_deltanet,1.0,0.128563
sigtau,kernel_pt,0,0,kda,0.0,0.089046
sigtau,kernel_pt,0,0,kda,0.5,0.089308
sigtau,kernel_pt,0,0,kda,1.0,0.088967


==> tables/fig_response_eta_data.csv <==
knob,regime,with_rqk,tau,cell,x,excess_nll
eta,kernel_static,0,1,mamba2,0.0,0.01543907651708798
eta,kernel_static,0,1,mamba2,0.25,0.015358527698210889
eta,kernel_static,0,1,mamba2,0.5,0.015470593854071346
eta,kernel_static,0,1,mamba2,0.75,0.015303154169780786
eta,kernel_static,0,1,mamba2,1.0,0.015519679222502525
eta,kernel_ptk,0,1,mamba2,0.0,0.030571270430485242
eta,kernel_ptk,0,1,mamba2,0.25,0.030476110377747112
eta,kernel_ptk,0,1,mamba2,0.5,0.029975181328332656
eta,kernel_ptk,0,1,mamba2,0.75,0.02939493230260659
eta,kernel_ptk,0,1,mamba2,1.0,0.030144287811613157
eta,kernel_pt,0,1,mamba2,0.0,0.05957946603454012
eta,kernel_pt,0,1,mamba2,0.25,0.055143860912378884
eta,kernel_pt,0,1,mamba2,0.5,0.055287877591174706
eta,kernel_pt,0,1,mamba2,0.75,0.055564711995035765
eta,kernel_pt,0,1,mamba2,1.0,0.05583451117954974
eta,kernel_static,0,1,mamba2_beta,0.0,0.006765214114374807
eta,kernel_static,0,1,mamba2_beta,0.25,0.006620042969904372
eta,kernel_static,0,1,mamba2_beta,0.5,0.007021531332442432
eta,kernel_static,0,1,mamba2_beta,0.75,0.006994385578844131
eta,kernel_static,0,1,mamba2_beta,1.0,0.006993709996392816
eta,kernel_ptk,0,1,mamba2_beta,0.0,0.012103942445142124
eta,kernel_ptk,0,1,mamba2_beta,0.25,0.011833339295474143
eta,kernel_ptk,0,1,mamba2_beta,0.5,0.011616583960601279
eta,kernel_ptk,0,1,mamba2_beta,0.75,0.011377218284001067
eta,kernel_ptk,0,1,mamba2_beta,1.0,0.011290934767257621
eta,kernel_pt,0,1,mamba2_beta,0.0,0.06512868270717442
eta,kernel_pt,0,1,mamba2_beta,0.25,0.05124155131104979
eta,kernel_pt,0,1,mamba2_beta,0.5,0.05085355374794576
eta,kernel_pt,0,1,mamba2_beta,0.75,0.050726343349535075
eta,kernel_pt,0,1,mamba2_beta,1.0,0.051190312760093004
eta,kernel_static,0,1,gla,0.0,0.013657102598289672
eta,kernel_static,0,1,gla,0.25,0.013464373853309564
eta,kernel_static,0,1,gla,0.5,0.013408616368078441
eta,kernel_static,0,1,gla,0.75,0.013538068641859802
eta,kernel_static,0,1,gla,1.0,0.013583603450846748
eta,kernel_ptk,0,1,gla,0.0,0.03611108726379797
eta,kernel_ptk,0,1,gla,0.25,0.03576321453005482
eta,kernel_ptk,0,1,gla,0.5,0.0358326038175405
eta,kernel_ptk,0,1,gla,0.75,0.035818287721365305
eta,kernel_ptk,0,1,gla,1.0,0.035598281422485556
eta,kernel_pt,0,1,gla,0.0,0.0617747231675172
eta,kernel_pt,0,1,gla,0.25,0.06145092636160854
eta,kernel_pt,0,1,gla,0.5,0.061376344438972996
eta,kernel_pt,0,1,gla,0.75,0.06063651836474193
eta,kernel_pt,0,1,gla,1.0,0.06066504276201723
eta,kernel_static,0,1,gla_beta,0.0,0.009434048904631176
eta,kernel_static,0,1,gla_beta,0.25,0.009712458999683538
eta,kernel_static,0,1,gla_beta,0.5,0.009339315030988615
eta,kernel_static,0,1,gla_beta,0.75,0.009310738817376318
eta,kernel_static,0,1,gla_beta,1.0,0.009550371059865448
eta,kernel_ptk,0,1,gla_beta,0.0,0.015007031053309916
eta,kernel_ptk,0,1,gla_beta,0.25,0.01517363668788052
eta,kernel_ptk,0,1,gla_beta,0.5,0.015031578746718122
eta,kernel_ptk,0,1,gla_beta,0.75,0.015040599872630178
eta,kernel_ptk,0,1,gla_beta,1.0,0.01502752841881616
eta,kernel_pt,0,1,gla_beta,0.0,0.04758934240171708
eta,kernel_pt,0,1,gla_beta,0.25,0.047908758755093483
eta,kernel_pt,0,1,gla_beta,0.5,0.04719447453799219
eta,kernel_pt,0,1,gla_beta,0.75,0.047466252566298994
eta,kernel_pt,0,1,gla_beta,1.0,0.04706788894180214
eta,kernel_static,0,1,gated_deltanet,0.0,0.007864459212406416
eta,kernel_static,0,1,gated_deltanet,0.25,0.007861179854983913
eta,kernel_static,0,1,gated_deltanet,0.5,0.007831097555296651
eta,kernel_static,0,1,gated_deltanet,0.75,0.0076859077799587006
eta,kernel_static,0,1,gated_deltanet,1.0,0.007885459457883215
eta,kernel_ptk,0,1,gated_deltanet,0.0,0.010476643066067215
eta,kernel_ptk,0,1,gated_deltanet,0.25,0.010423679912872519
eta,kernel_ptk,0,1,gated_deltanet,0.5,0.010350457822565495
eta,kernel_ptk,0,1,gated_deltanet,0.75,0.010469409546642439
eta,kernel_ptk,0,1,gated_deltanet,1.0,0.010887106731945373
eta,kernel_pt,0,1,gated_deltanet,0.0,0.1558703517035971
eta,kernel_pt,0,1,gated_deltanet,0.25,0.12923958489995702
eta,kernel_pt,0,1,gated_deltanet,0.5,0.126554097899942
eta,kernel_pt,0,1,gated_deltanet,0.75,0.12810449951619196
eta,kernel_pt,0,1,gated_deltanet,1.0,0.12866186392713352
eta,kernel_static,0,1,kda,0.0,0.018564462740641385
eta,kernel_static,0,1,kda,0.25,0.018705624863053494
eta,kernel_static,0,1,kda,0.5,0.018681722381044263
eta,kernel_static,0,1,kda,0.75,0.018811434934203675
eta,kernel_static,0,1,kda,1.0,0.018645544564747762
eta,kernel_ptk,0,1,kda,0.0,0.024473419824578624
eta,kernel_ptk,0,1,kda,0.25,0.024418823683779678
eta,kernel_ptk,0,1,kda,0.5,0.024603410872463094
eta,kernel_ptk,0,1,kda,0.75,0.024325810687651828
eta,kernel_ptk,0,1,kda,1.0,0.024359214140402763
eta,kernel_pt,0,1,kda,0.0,0.09003207546687131
eta,kernel_pt,0,1,kda,0.25,0.08915014017841605
eta,kernel_pt,0,1,kda,0.5,0.08910823566903314
eta,kernel_pt,0,1,kda,0.75,0.08867933599065525
eta,kernel_pt,0,1,kda,1.0,0.08898371593240384
eta,kernel_static,0,1,mamba2_nonorm,0.0,0.023359238174442964
eta,kernel_static,0,1,mamba2_nonorm,0.25,0.02355667649093096
eta,kernel_static,0,1,mamba2_nonorm,0.5,0.023535953984014757
eta,kernel_static,0,1,mamba2_nonorm,0.75,0.02355957315123769
eta,kernel_static,0,1,mamba2_nonorm,1.0,0.02323264321429086
eta,kernel_ptk,0,1,mamba2_nonorm,0.0,0.21587697932697703
eta,kernel_ptk,0,1,mamba2_nonorm,0.25,0.2142220954353351
eta,kernel_ptk,0,1,mamba2_nonorm,0.5,0.21583175458204806
eta,kernel_ptk,0,1,mamba2_nonorm,0.75,0.21617787402685584
eta,kernel_ptk,0,1,mamba2_nonorm,1.0,0.22029060135129264
eta,kernel_pt,0,1,mamba2_nonorm,0.0,0.2466546600061248
eta,kernel_pt,0,1,mamba2_nonorm,0.25,0.24766722377541983
eta,kernel_pt,0,1,mamba2_nonorm,0.5,0.2463578057232927
eta,kernel_pt,0,1,mamba2_nonorm,0.75,0.2463919529082732
eta,kernel_pt,0,1,mamba2_nonorm,1.0,0.2503792347107199
eta,kernel_static,0,1,mamba2_beta_nonorm,0.0,0.01247980524448522
eta,kernel_static,0,1,mamba2_beta_nonorm,0.25,0.012393463034413355
eta,kernel_static,0,1,mamba2_beta_nonorm,0.5,0.012148708681658515
eta,kernel_static,0,1,mamba2_beta_nonorm,0.75,0.012467936541661118
eta,kernel_static,0,1,mamba2_beta_nonorm,1.0,0.012553923270552492
eta,kernel_ptk,0,1,mamba2_beta_nonorm,0.0,0.08170201756973805
eta,kernel_ptk,0,1,mamba2_beta_nonorm,0.25,0.08207111111384702
eta,kernel_ptk,0,1,mamba2_beta_nonorm,0.5,0.08213384347050079
eta,kernel_ptk,0,1,mamba2_beta_nonorm,0.75,0.08252198024904311
eta,kernel_ptk,0,1,mamba2_beta_nonorm,1.0,0.08729014042292693
eta,kernel_pt,0,1,mamba2_beta_nonorm,0.0,0.15645101648726456
eta,kernel_pt,0,1,mamba2_beta_nonorm,0.25,0.15101038564655989
eta,kernel_pt,0,1,mamba2_beta_nonorm,0.5,0.1475015636476278
eta,kernel_pt,0,1,mamba2_beta_nonorm,0.75,0.14655138016083624
eta,kernel_pt,0,1,mamba2_beta_nonorm,1.0,0.15186909622395817
eta,kernel_static,0,1,gla_nonorm,0.0,0.11847988424241551
eta,kernel_static,0,1,gla_nonorm,0.25,0.11832109326351858
eta,kernel_static,0,1,gla_nonorm,0.5,0.11857571599861316
eta,kernel_static,0,1,gla_nonorm,0.75,0.1182051999997138
eta,kernel_static,0,1,gla_nonorm,1.0,0.11817999486391795
eta,kernel_ptk,0,1,gla_nonorm,0.0,0.23344993479903886
eta,kernel_ptk,0,1,gla_nonorm,0.25,0.23316184455571554
eta,kernel_ptk,0,1,gla_nonorm,0.5,0.23338170297962035
eta,kernel_ptk,0,1,gla_nonorm,0.75,0.23315855430198784
eta,kernel_ptk,0,1,gla_nonorm,1.0,0.23281809554251298
eta,kernel_pt,0,1,gla_nonorm,0.0,0.2661298555964673
eta,kernel_pt,0,1,gla_nonorm,0.25,0.26599213509790864
eta,kernel_pt,0,1,gla_nonorm,0.5,0.2658297388088484
eta,kernel_pt,0,1,gla_nonorm,0.75,0.26587077251804647
eta,kernel_pt,0,1,gla_nonorm,1.0,0.2664691638102128
eta,kernel_static,0,1,gla_beta_nonorm,0.0,0.05035278766829965
eta,kernel_static,0,1,gla_beta_nonorm,0.25,0.05001477819156941
eta,kernel_static,0,1,gla_beta_nonorm,0.5,0.05015725609489197
eta,kernel_static,0,1,gla_beta_nonorm,0.75,0.05039786979338734
eta,kernel_static,0,1,gla_beta_nonorm,1.0,0.05004069515396603
eta,kernel_ptk,0,1,gla_beta_nonorm,0.0,0.19204902641146848
eta,kernel_ptk,0,1,gla_beta_nonorm,0.25,0.19101286313341825
eta,kernel_ptk,0,1,gla_beta_nonorm,0.5,0.19087601528262832
eta,kernel_ptk,0,1,gla_beta_nonorm,0.75,0.1899876356438348
eta,kernel_ptk,0,1,gla_beta_nonorm,1.0,0.19032744426657278
eta,kernel_pt,0,1,gla_beta_nonorm,0.0,0.2573265266281122
eta,kernel_pt,0,1,gla_beta_nonorm,0.25,0.257012176981942
eta,kernel_pt,0,1,gla_beta_nonorm,0.5,0.2556660481015123
eta,kernel_pt,0,1,gla_beta_nonorm,0.75,0.2547269024615275
eta,kernel_pt,0,1,gla_beta_nonorm,1.0,0.25580862365192436


==> tables/fig_rqk_decay_data.csv <==
cell,regime,fp_ppl,naive_ppl,rqk_ppl,dqk_ppl
linear_none,kernel_static,17.117,22.349,19.815,
linear_none,kernel_ptk,17.117,25.706,20.818,19.573
linear_none,kernel_pt,17.117,30.694,25.699,23.362
linear_none_beta,kernel_static,16.688,18.209,17.44,
linear_none_beta,kernel_ptk,16.688,19.631,17.669,17.5
linear_none_beta,kernel_pt,16.688,28.381,26.46,25.825
mamba2,kernel_static,15.553,15.795,15.767,
mamba2,kernel_ptk,15.553,16.029,15.876,15.722
mamba2,kernel_pt,15.553,16.446,16.362,16.124
mamba2_beta,kernel_static,15.42,15.524,15.47,
mamba2_beta,kernel_ptk,15.42,15.595,15.499,15.486
mamba2_beta,kernel_pt,15.42,16.23,16.105,16.084
gla,kernel_static,15.104,15.312,15.354,
gla,kernel_ptk,15.104,15.651,15.7,15.302
gla,kernel_pt,15.104,16.048,16.113,15.646
gla_beta,kernel_static,15.308,15.456,15.463,
gla_beta,kernel_ptk,15.308,15.54,15.56,15.414
gla_beta,kernel_pt,15.308,16.046,16.08,15.883
deltanet,kernel_static,15.678,15.867,15.768,
deltanet,kernel_ptk,15.678,15.925,15.778,
deltanet,kernel_pt,15.678,20.323,20.188,
gated_deltanet,kernel_static,15.004,15.122,15.039,
gated_deltanet,kernel_ptk,15.004,15.168,15.055,
gated_deltanet,kernel_pt,15.004,17.064,16.98,
kda,kernel_static,14.489,14.764,14.777,
kda,kernel_ptk,14.489,14.846,14.85,
kda,kernel_pt,14.489,15.837,15.835,
linear_none_nonorm,kernel_static,17.229,18.502,19.023,
linear_none_nonorm,kernel_ptk,17.23,24.916,24.089,18.071
linear_none_nonorm,kernel_pt,17.23,31.582,29.824,22.486
linear_none_beta_nonorm,kernel_static,16.98,21.446,21.378,
linear_none_beta_nonorm,kernel_ptk,16.98,30.719,29.671,21.042
linear_none_beta_nonorm,kernel_pt,16.98,100.247,93.348,72.937
mamba2_nonorm,kernel_static,16.721,17.115,16.786,
mamba2_nonorm,kernel_ptk,16.721,20.842,17.086,18.178
mamba2_nonorm,kernel_pt,16.721,21.479,17.506,18.725
mamba2_beta_nonorm,kernel_static,16.189,16.391,16.23,
mamba2_beta_nonorm,kernel_ptk,16.189,17.665,16.306,16.944
mamba2_beta_nonorm,kernel_pt,16.189,18.844,17.213,18.059
gla_nonorm,kernel_static,16.07,18.091,18.147,
gla_nonorm,kernel_ptk,16.07,20.282,20.492,16.74
gla_nonorm,kernel_pt,16.07,20.977,21.179,17.169
gla_beta_nonorm,kernel_static,15.891,16.703,16.738,
gla_beta_nonorm,kernel_ptk,15.891,19.222,19.383,16.838
gla_beta_nonorm,kernel_pt,15.891,20.523,20.713,17.873


==> tables/fig_storage_data.csv <==
cell,regime,bits,fp_ppl,naive_ppl,rotated_ppl,canonical_ppl,fpstate_naive_ppl,fpstate_rv_ppl
linear_none,kernel_static,8,17.117,19.14,22.415,19.128,,
linear_none,kernel_static,6,17.117,22.349,26.479,22.326,,
linear_none,kernel_ptk,8,17.117,19.482,22.915,19.502,17.976,17.979
linear_none,kernel_ptk,6,17.117,25.706,28.442,25.691,24.403,24.424
linear_none,kernel_ptk,4,17.117,73.226,76.041,73.632,71.966,72.659
linear_none,kernel_pt,8,17.117,19.576,22.901,19.496,18.061,17.981
linear_none,kernel_pt,6,17.117,30.694,28.572,25.728,29.116,24.508
linear_none,kernel_pt,4,17.117,498.768,90.852,88.967,495.828,87.499
linear_none_beta,kernel_static,8,16.688,17.466,21.343,17.461,,
linear_none_beta,kernel_static,6,16.688,18.209,22.413,18.233,,
linear_none_beta,kernel_ptk,8,16.688,17.541,21.51,17.519,16.825,16.822
linear_none_beta,kernel_ptk,6,16.688,19.631,22.619,19.668,19.185,19.232
linear_none_beta,kernel_ptk,4,16.688,83.12,86.787,83.585,82.586,82.628
linear_none_beta,kernel_pt,8,16.688,18.104,21.535,17.533,17.275,16.832
linear_none_beta,kernel_pt,6,16.688,28.381,23.104,20.028,27.845,19.589
linear_none_beta,kernel_pt,4,16.688,726.57,104.067,99.728,716.6,98.502
mamba2,kernel_static,8,15.553,15.601,15.616,15.597,,
mamba2,kernel_static,6,15.553,15.795,15.816,15.792,,
mamba2,kernel_ptk,8,15.553,15.612,15.631,15.608,15.579,15.578
mamba2,kernel_ptk,6,15.553,16.029,16.044,16.023,15.988,15.987
mamba2,kernel_ptk,4,15.553,25.812,25.803,25.728,25.679,25.599
mamba2,kernel_pt,8,15.553,15.633,15.634,15.614,15.598,15.58
mamba2,kernel_pt,6,15.553,16.446,16.073,16.052,16.415,16.025
mamba2,kernel_pt,4,15.553,85.441,28.769,28.613,85.041,28.507
mamba2_beta,kernel_static,8,15.42,15.439,15.44,15.438,,
mamba2_beta,kernel_static,6,15.42,15.524,15.525,15.523,,
mamba2_beta,kernel_ptk,8,15.42,15.443,15.442,15.439,15.435,15.433
mamba2_beta,kernel_ptk,6,15.42,15.595,15.584,15.586,15.585,15.578
mamba2_beta,kernel_ptk,4,15.42,21.059,20.98,21.018,21.025,20.958
mamba2_beta,kernel_pt,8,15.42,15.469,15.441,15.438,15.465,15.432
mamba2_beta,kernel_pt,6,15.42,16.23,15.645,15.641,16.226,15.63
mamba2_beta,kernel_pt,4,15.42,55.01,23.174,23.238,54.715,23.201
gla,kernel_static,8,15.104,15.119,15.118,15.117,,
gla,kernel_static,6,15.104,15.312,15.31,15.311,,
gla,kernel_ptk,8,15.104,15.124,15.123,15.121,15.124,15.121
gla,kernel_ptk,6,15.104,15.651,15.65,15.642,15.651,15.646
gla,kernel_ptk,4,15.104,32.431,32.406,32.35,32.534,32.417
gla,kernel_pt,8,15.104,15.143,15.123,15.123,15.139,15.121
gla,kernel_pt,6,15.104,16.048,15.668,15.661,16.041,15.66
gla,kernel_pt,4,15.104,88.884,33.795,33.769,89.424,33.841
gla_beta,kernel_static,8,15.308,15.318,15.322,15.318,,
gla_beta,kernel_static,6,15.308,15.456,15.455,15.456,,
gla_beta,kernel_ptk,8,15.308,15.322,15.322,15.321,15.322,15.321
gla_beta,kernel_ptk,6,15.308,15.54,15.543,15.542,15.544,15.547
gla_beta,kernel_ptk,4,15.308,24.896,25.004,24.962,25.109,25.139
gla_beta,kernel_pt,8,15.308,15.337,15.321,15.322,15.34,15.322
gla_beta,kernel_pt,6,15.308,16.046,15.559,15.56,16.053,15.56
gla_beta,kernel_pt,4,15.308,70.122,26.649,26.525,71.49,26.819
deltanet,kernel_static,8,15.678,15.697,15.686,15.69,,
deltanet,kernel_static,6,15.678,15.867,15.855,15.863,,
deltanet,kernel_ptk,8,15.678,15.698,15.688,15.69,15.696,15.688
deltanet,kernel_ptk,6,15.678,15.925,15.921,15.918,15.921,15.917
deltanet,kernel_ptk,4,15.678,24.523,24.098,24.01,25.34,24.702
deltanet,kernel_pt,8,15.678,15.936,15.699,15.7,15.934,15.698
deltanet,kernel_pt,6,15.678,20.323,16.149,16.145,20.359,16.157
deltanet,kernel_pt,4,15.678,168.077,33.231,33.02,174.968,34.341
gated_deltanet,kernel_static,8,15.004,15.017,15.013,15.014,,
gated_deltanet,kernel_static,6,15.004,15.122,15.129,15.127,,
gated_deltanet,kernel_ptk,8,15.004,15.019,15.015,15.015,15.018,15.016
gated_deltanet,kernel_ptk,6,15.004,15.168,15.173,15.172,15.171,15.172
gated_deltanet,kernel_ptk,4,15.004,20.54,20.518,20.57,20.66,20.67
gated_deltanet,kernel_pt,8,15.004,15.124,15.022,15.023,15.123,15.022
gated_deltanet,kernel_pt,6,15.004,17.064,15.277,15.278,17.078,15.276
gated_deltanet,kernel_pt,4,15.004,82.814,24.308,24.112,83.73,24.394
kda,kernel_static,8,14.489,14.504,14.505,14.503,,
kda,kernel_static,6,14.489,14.764,14.76,14.761,,
kda,kernel_ptk,8,14.489,14.511,14.508,14.507,14.508,14.51
kda,kernel_ptk,6,14.489,14.846,14.843,14.845,14.847,14.844
kda,kernel_ptk,4,14.489,28.732,28.75,28.599,29.037,28.91
kda,kernel_pt,8,14.489,14.559,14.509,14.51,14.558,14.51
kda,kernel_pt,6,14.489,15.837,14.904,14.903,15.843,14.901
kda,kernel_pt,4,14.489,111.449,32.006,31.915,113.232,32.345
linear_none_nonorm,kernel_static,8,17.229,17.525,17.675,17.526,,
linear_none_nonorm,kernel_static,6,17.229,18.502,18.65,18.484,,
linear_none_nonorm,kernel_ptk,8,17.23,17.797,17.939,17.791,17.637,17.638
linear_none_nonorm,kernel_ptk,6,17.23,24.916,25.032,24.897,24.756,24.751
linear_none_nonorm,kernel_ptk,4,17.23,314.039,317.889,311.775,317.873,316.059
linear_none_nonorm,kernel_pt,8,17.23,17.936,18.688,18.519,17.778,18.328
linear_none_nonorm,kernel_pt,6,17.23,31.582,32.679,32.595,31.473,32.472
linear_none_nonorm,kernel_pt,4,17.23,436.488,323.798,319.046,446.578,324.982
linear_none_beta_nonorm,kernel_static,8,16.98,18.39,19.539,18.646,,
linear_none_beta_nonorm,kernel_static,6,16.98,21.446,22.551,21.575,,
linear_none_beta_nonorm,kernel_ptk,8,16.98,18.744,19.926,18.988,17.895,18.013
linear_none_beta_nonorm,kernel_ptk,6,16.98,30.719,32.049,30.834,29.797,29.903
linear_none_beta_nonorm,kernel_ptk,4,16.98,515.217,595.755,467.922,666.577,697.762
linear_none_beta_nonorm,kernel_pt,8,16.98,27.778,20.969,20.049,26.725,18.95
linear_none_beta_nonorm,kernel_pt,6,16.98,100.247,49.765,47.271,100.208,46.058
linear_none_beta_nonorm,kernel_pt,4,16.98,663.576,708.109,595.618,1144.228,724.729
mamba2_nonorm,kernel_static,8,16.721,16.761,16.756,16.761,,
mamba2_nonorm,kernel_static,6,16.721,17.115,17.104,17.112,,
mamba2_nonorm,kernel_ptk,8,16.721,16.911,16.906,16.907,16.903,16.905
mamba2_nonorm,kernel_ptk,6,16.721,20.842,20.824,20.813,20.827,20.825
mamba2_nonorm,kernel_ptk,4,16.721,316.762,315.117,315.802,315.699,315.149
mamba2_nonorm,kernel_pt,8,16.721,16.938,16.907,16.914,16.926,16.906
mamba2_nonorm,kernel_pt,6,16.721,21.479,20.899,20.877,21.466,20.893
mamba2_nonorm,kernel_pt,4,16.721,362.199,324.449,325.066,361.31,324.478
mamba2_beta_nonorm,kernel_static,8,16.189,16.209,16.203,16.207,,
mamba2_beta_nonorm,kernel_static,6,16.189,16.391,16.392,16.399,,
mamba2_beta_nonorm,kernel_ptk,8,16.189,16.266,16.259,16.263,16.261,16.257
mamba2_beta_nonorm,kernel_ptk,6,16.189,17.665,17.661,17.66,17.641,17.655
mamba2_beta_nonorm,kernel_ptk,4,16.189,202.732,202.726,200.767,203.43,200.958
mamba2_beta_nonorm,kernel_pt,8,16.189,16.299,16.262,16.267,16.297,16.266
mamba2_beta_nonorm,kernel_pt,6,16.189,18.844,17.774,17.776,18.847,17.773
mamba2_beta_nonorm,kernel_pt,4,16.189,285.469,225.767,224.089,284.438,225.101
gla_nonorm,kernel_static,8,16.07,16.197,16.197,16.198,,
gla_nonorm,kernel_static,6,16.07,18.091,18.081,18.087,,
gla_nonorm,kernel_ptk,8,16.07,16.282,16.278,16.278,16.278,16.28
gla_nonorm,kernel_ptk,6,16.07,20.282,20.26,20.264,20.283,20.267
gla_nonorm,kernel_ptk,4,16.07,173.81,173.014,173.332,174.484,173.913
gla_nonorm,kernel_pt,8,16.07,16.298,16.292,16.288,16.298,16.284
gla_nonorm,kernel_pt,6,16.07,20.977,20.598,20.596,20.974,20.606
gla_nonorm,kernel_pt,4,16.07,263.196,184.275,184.648,263.277,185.347
gla_beta_nonorm,kernel_static,8,15.891,15.94,15.936,15.937,,
gla_beta_nonorm,kernel_static,6,15.891,16.703,16.696,16.701,,
gla_beta_nonorm,kernel_ptk,8,15.891,16.009,16.009,16.007,16.009,16.011
gla_beta_nonorm,kernel_ptk,6,15.891,19.222,19.226,19.223,19.246,19.232
gla_beta_nonorm,kernel_ptk,4,15.891,172.781,171.474,171.329,172.806,171.634
gla_beta_nonorm,kernel_pt,8,15.891,16.036,16.012,16.011,16.042,16.013
gla_beta_nonorm,kernel_pt,6,15.891,20.523,19.349,19.342,20.53,19.348
gla_beta_nonorm,kernel_pt,4,15.891,244.264,183.65,182.796,243.249,183.342

